Multi-Execution Lattices Fast and Slow

Methods for automatically, soundly, and precisely guaranteeing the noninterference security policy are predominantly based on multi-execution. All other methods are either based on undecidable theorem proving or suffer from false alarms. The multi-execution mechanisms, meanwhile, work by isolating security levels during program execution and running multiple copies of the target program, once for each security level with carefully tailored inputs that ensure both soundness and precision. When security levels are hierarchically organised in a lattice, this may lead to an exponential number of executions of the target program as the number of possible ways of combining security levels grows. In this paper we study how the lattice structure for security levels influences the runtime overhead of multi-execution. We additionally show how to use Galois connections to gain speedups in multi-execution by switching from lattices with high overhead to lattices with low overhead. Additionally, we give an empirical evaluation that corroborates our analysis and shows how Galois connections have potential to speed up multi-execution.

==> data/badSum.csv <==
Size,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
0,3.825299586909599e-7,3.666386311363958e-7,4.0912930103955127e-7,6.886423567932296e-8,4.2714440750977825e-8,1.109402855647083e-7
1,7.456589451188898e-7,6.919660603987817e-7,8.446601230804432e-7,2.2053017855155682e-7,1.282016344570745e-7,3.630898977403525e-7
2,1.0390428096829981e-6,9.900597696673575e-7,1.1125756392098012e-6,1.9999747633379937e-7,1.322561624791639e-7,3.18314328818846e-7
3,1.4270287615926932e-6,1.3470399076234578e-6,1.5784733185701849e-6,3.6333475090004327e-7,2.450803048427109e-7,5.686413022644406e-7
4,1.7781595705401625e-6,1.7018114702311422e-6,1.8917944622425804e-6,3.032597455804699e-7,2.3810963590376754e-7,4.329376567400232e-7
5,2.2725351505684316e-6,2.1419682184059796e-6,2.667978868959595e-6,6.93992820247193e-7,2.2837273980651948e-7,1.4960230558109979e-6
6,2.6630691137513183e-6,2.5235909031762726e-6,2.8506036326280155e-6,5.492450977955893e-7,4.1089538873048e-7,7.679380344690922e-7
7,3.1102246530034244e-6,2.9397664645464113e-6,3.396216381721296e-6,6.819732138771218e-7,5.265295438491198e-7,8.60600259739462e-7
8,3.528196906646308e-6,3.3207272996163243e-6,3.9514208267898565e-6,9.69341548773665e-7,4.864036284791256e-7,1.55120037206708e-6
9,3.9115912309968075e-6,3.778282713316519e-6,4.074938354460527e-6,5.053889540261009e-7,3.861626945258428e-7,7.525322621512507e-7
10,4.866142506057083e-6,4.477211423686765e-6,6.49637276637098e-6,2.2682609886881045e-6,5.861789203248771e-7,5.0441431473648675e-6
11,5.857081179023001e-6,5.445323760346009e-6,6.414153821649081e-6,1.656887198655858e-6,1.0625685265288395e-6,2.317507858162122e-6
12,6.698061238624563e-6,6.215642396881309e-6,7.82344280718123e-6,2.375214325981406e-6,1.064983679801821e-6,3.820648050315025e-6
13,8.145080687407706e-6,7.5480696753118775e-6,9.040950222690522e-6,2.256085426734787e-6,1.6881322736463152e-6,3.295880431848836e-6
14,7.965104249554472e-6,7.683964337500164e-6,8.373884232012467e-6,1.1268705676130672e-6,8.998739406678702e-7,1.4975587694058047e-6
15,9.836882596626884e-6,8.598186903929489e-6,1.3672726909973948e-5,7.661018107455002e-6,1.1557194396496375e-6,1.4682645281789236e-5
16,9.797271812768492e-6,9.355865508635588e-6,1.0431293704579987e-5,1.7105653444549688e-6,1.265707581794135e-6,2.353477232297413e-6
17,1.0753978298778276e-5,1.0349332320429921e-5,1.1237950686232355e-5,1.4825358777304251e-6,1.212810489897473e-6,1.7891305419109004e-6
18,1.179561669941533e-5,1.1122799288957951e-5,1.2870581248642935e-5,2.8760960814000807e-6,2.0114524401802914e-6,3.896361775114242e-6
19,1.266516109736004e-5,1.2069463246033119e-5,1.3643934296301347e-5,2.5473547354842426e-6,1.7421501308797466e-6,4.3473111681069715e-6
20,1.4863562975579523e-5,1.380736407506528e-5,1.913357717413701e-5,5.7915972333410555e-6,1.8971040078713562e-6,1.2442002681460804e-5
21,1.5061647486169864e-5,1.438624685750987e-5,1.5887454397388364e-5,2.5621871972893073e-6,2.0940469931337455e-6,3.381798089836499e-6
22,1.5921228508404377e-5,1.5002783830412653e-5,1.7418100305392042e-5,3.74752383222797e-6,2.3950294417253367e-6,5.586451231390795e-6
23,1.6422758239720353e-5,1.553871456571477e-5,1.789245569083366e-5,3.835835530225886e-6,2.4929575202318144e-6,6.3546875845753075e-6
24,1.8021735061386663e-5,1.6934589575110216e-5,2.00199792484978e-5,4.870938420523041e-6,3.0191819262212337e-6,8.684604585273633e-6
25,2.0528199186766128e-5,1.9155852993209563e-5,2.336851301243131e-5,6.616703994114488e-6,3.513437405016448e-6,1.2312624540144795e-5
26,2.1532102946518717e-5,2.0109102205707615e-5,2.3675623357904492e-5,5.792677171894515e-6,4.257210734236412e-6,8.509976572135888e-6
27,2.0033637004114363e-5,1.9390933140530733e-5,2.123101937080214e-5,2.8525696740825212e-6,2.041407397040099e-6,4.3550090701567255e-6
28,2.2174534345870477e-5,2.1044646362926104e-5,2.4130696630326878e-5,4.874431604067001e-6,3.6770769379320276e-6,7.092787526982804e-6
29,2.3997798014508743e-5,2.282251303172413e-5,2.6458364543450425e-5,5.401469527139999e-6,2.85984047936772e-6,9.30453503953076e-6
30,2.3406388573941662e-5,2.24734760907597e-5,2.483922921550179e-5,3.6870039591139607e-6,2.618824340699311e-6,5.116447451050138e-6
31,2.492727769569702e-5,2.373470287803535e-5,2.661107549731371e-5,4.693478674835944e-6,3.4622405933029437e-6,6.130863906661413e-6
32,2.6615174912579207e-5,2.4908108844045728e-5,3.160166670550435e-5,8.905454227524716e-6,3.3975411513267014e-6,1.8075700457396125e-5
33,2.6593827912975123e-5,2.5066961935927895e-5,2.891840492780381e-5,5.883725172005282e-6,3.900363964503761e-6,9.066848066793737e-6
34,2.8233325253816223e-5,2.6689403647932314e-5,3.1683672851164164e-5,6.649754810951e-6,3.7199085064907754e-6,1.0716182872851868e-5
35,2.9183948677836908e-5,2.7559368762721722e-5,3.190828461780848e-5,7.034029386450864e-6,4.56386778988433e-6,1.150965556082514e-5
36,3.112249444431747e-5,2.8919798444196707e-5,3.522301921608451e-5,9.842320017071289e-6,6.285197401281061e-6,1.440243197258234e-5
37,3.063088019276341e-5,2.9268634911535264e-5,3.4046006408350635e-5,7.001295135297321e-6,3.5898117895479873e-6,1.3013922418061711e-5
38,3.325502271882235e-5,3.161887177963562e-5,3.5504579222686596e-5,6.527990512362823e-6,4.5512066574640526e-6,9.034934193342963e-6
39,3.468584906166786e-5,3.272163674416497e-5,3.8319869141746316e-5,8.849230652770161e-6,6.219284861988288e-6,1.2132863419393931e-5
40,3.3913918050171025e-5,3.221692951967144e-5,3.6041136593372046e-5,6.072675215046757e-6,4.65750591500765e-6,7.767151987507524e-6
41,3.724395768999484e-5,3.446199846741971e-5,4.2239426118302834e-5,1.3183870376568938e-5,8.59533751000887e-6,1.9907444323269574e-5
42,3.393456338392476e-5,3.2500213947178486e-5,3.583276661129451e-5,5.307484179776755e-6,3.806198370745764e-6,7.165171108510186e-6
43,3.636607778682774e-5,3.481035872966426e-5,3.92855423279637e-5,6.442070138739828e-6,4.447137438366971e-6,9.994104675542192e-6
44,3.7559789997702256e-5,3.602357294712884e-5,4.075143863173217e-5,7.039034650044959e-6,4.302678198292961e-6,1.2673003187643692e-5
45,4.203353712271661e-5,3.99658668112217e-5,4.56192852332607e-5,8.576689766301741e-6,5.47459591407613e-6,1.7380456383619067e-5
46,4.1926033874285204e-5,3.904342115601846e-5,4.801694031231023e-5,1.3365581912883903e-5,7.082527003070222e-6,2.3907873092685216e-5
47,4.0038172154466117e-5,3.8242316215609616e-5,4.349123741368099e-5,8.409942067803616e-6,3.982982195669499e-6,1.3935436082332628e-5
48,4.181641429908717e-5,3.9470907869982994e-5,4.584956977775854e-5,1.0235835661745373e-5,6.90162816384782e-6,1.3612078854422293e-5
49,4.8807295905411585e-5,4.575917168731149e-5,5.30624393341535e-5,1.2069474446482394e-5,8.876854379032845e-6,1.680601187501543e-5
50,4.7283534267165625e-5,4.5466157120904145e-5,4.9677074293173575e-5,6.968145808495739e-6,5.516597981631819e-6,9.714995865911417e-6
51,4.607636214730344e-5,4.3282444507429945e-5,5.2455577287172186e-5,1.3353261831821807e-5,4.489449023073058e-6,2.4566711135318185e-5
52,4.6199161883628535e-5,4.394892985773756e-5,4.9828573673673884e-5,9.557835410602371e-6,5.332808827619539e-6,1.5380952372670647e-5
53,4.528982783507001e-5,4.338123531827388e-5,5.1068497987300186e-5,9.597852068551322e-6,4.69503995321362e-6,1.799195695742109e-5
54,4.8051607030081343e-5,4.497230856263924e-5,5.294654530499197e-5,1.3204503066111345e-5,8.062372312707858e-6,1.9583759467815346e-5
55,4.886125112101223e-5,4.678938367244951e-5,5.1978436862688544e-5,8.303714616245185e-6,5.830723451342004e-6,1.1598936624031532e-5
56,5.4147741138623564e-5,5.146963394265281e-5,6.051606305180406e-5,1.3260154026580234e-5,6.894590975731968e-6,2.5824430902240358e-5
57,4.481515498331247e-5,4.387595577397063e-5,4.675496665688111e-5,4.303490896539292e-6,2.8282780922008224e-6,6.8112089176705335e-6
58,4.9440818722173235e-5,4.6375479754831974e-5,6.0087584019185676e-5,1.7214129040133788e-5,3.980718125769031e-6,3.5644618853765216e-5
59,4.787996007761688e-5,4.6694031531445915e-5,5.0622628321126333e-5,5.581857456846309e-6,3.2051207166215327e-6,1.0263389921217276e-5
60,4.736809719367133e-5,4.6067358909545704e-5,4.946736217503018e-5,5.364316094833079e-6,3.6612146790687572e-6,7.6883617840067e-6
61,5.1310443319793895e-5,4.8940624308096474e-5,5.491154152985077e-5,9.01928005001334e-6,5.644618802614122e-6,1.2889014855695812e-5
62,4.7769581194468125e-5,4.714965099083239e-5,4.8818215019613835e-5,2.7586302841341314e-6,1.7125267814440223e-6,4.706644518729959e-6
63,4.848813759541292e-5,4.723361503082196e-5,5.250971021094547e-5,7.159202378182336e-6,1.9527766478393494e-6,1.4683660824503904e-5
64,4.9253255215430235e-5,4.820899747123216e-5,5.081642270255991e-5,4.217701477944731e-6,2.6203532662138047e-6,6.28739824736303e-6
65,5.3442206659879484e-5,4.938886572752699e-5,6.833869600651832e-5,2.484055310518181e-5,2.44001977324217e-6,5.2588792918044e-5
66,5.079330216042592e-5,4.978235962229534e-5,5.3394765303075426e-5,5.044681732005195e-6,1.9490491073597313e-6,8.806038782173675e-6
67,5.190193562422865e-5,5.1203544240009095e-5,5.357899490653144e-5,3.310027124139993e-6,1.778923056410371e-6,5.908420733581757e-6
68,5.320928674410614e-5,5.2010142905660116e-5,5.6525805571371205e-5,6.283359916899697e-6,2.4917621354876593e-6,1.2113219007720648e-5
69,5.3327588377544826e-5,5.2693517238802914e-5,5.539479984326055e-5,3.4407476287701274e-6,1.3004314774840705e-6,6.6701982598815705e-6
70,5.6925963158356105e-5,5.433565234337413e-5,6.549251837025215e-5,1.4714056139783945e-5,4.029209530713511e-6,2.967524371738614e-5
71,5.55776945726541e-5,5.461934143681807e-5,5.821288254816878e-5,4.870449012585964e-6,2.2527243058456675e-6,9.77110452350581e-6
72,6.075934551591949e-5,5.6138728762029344e-5,7.818727897719039e-5,2.897797157392246e-5,3.152419830065003e-6,6.136709639572259e-5
73,5.7483327860415485e-5,5.637805677176298e-5,6.111142956313671e-5,5.756177644326598e-6,2.0261764646015043e-6,1.2138131927569726e-5
74,5.773507047928595e-5,5.7082744548497874e-5,5.9606304325882065e-5,3.3760820694818074e-6,1.7622901101732326e-6,6.238565838857128e-6
75,6.0137015853988136e-5,5.874470551037927e-5,6.407558990839516e-5,7.479136319717014e-6,2.542874885557972e-6,1.4966084378950386e-5
76,5.997755987278685e-5,5.920034836695626e-5,6.197256799552307e-5,3.983163634257523e-6,1.9303457952973574e-6,7.399083547308086e-6
77,6.341792478859911e-5,6.128940992995945e-5,7.307585131493876e-5,1.254370567850915e-5,2.9738942210062296e-6,2.7913892582856804e-5
78,6.206420172395896e-5,6.105673004789122e-5,6.478161282582656e-5,5.21199815240942e-6,2.4989347658455974e-6,9.56093931285254e-6
79,6.240868539464852e-5,6.156982470221432e-5,6.408162359487018e-5,3.869136832063233e-6,1.9816165756990083e-6,5.999016720635299e-6
80,6.39474329017806e-5,6.286591391468714e-5,6.743527091955248e-5,6.04553882281773e-6,9.956577325423815e-7,1.2273763376923366e-5
81,6.520437913572121e-5,6.441925563619152e-5,6.720087139951774e-5,3.7669093663565727e-6,1.7005201424678998e-6,7.120990634350778e-6
82,6.756123778371785e-5,6.571792816927281e-5,7.494267616314672e-5,9.85105614934422e-6,3.903393117935685e-6,2.0658884482661026e-5
83,6.678969364782162e-5,6.600425642487485e-5,6.932454574131283e-5,4.1272635216827505e-6,1.6854261676835672e-6,8.04437241377751e-6
84,6.941977575063237e-5,6.692768564755367e-5,7.994457246776216e-5,1.488327604612439e-5,2.5947135895345853e-6,3.381907523497859e-5
85,6.926010828467388e-5,6.815208569265146e-5,7.24508739723484e-5,5.307756949730712e-6,2.2420697993510985e-6,1.0151052368292342e-5
86,7.62902601996266e-5,6.925073527836641e-5,1.1374367502761708e-4,4.253836325912849e-5,4.544970468486668e-6,1.038552668255002e-4
87,7.160693756831883e-5,7.035195593442518e-5,7.545093025149247e-5,6.505234331350265e-6,2.752934898020825e-6,1.3215613238186297e-5
88,7.151152455354516e-5,7.05564616392636e-5,7.431222530863636e-5,5.059628374908848e-6,1.7925519930426094e-6,1.0692556740365976e-5
89,7.442060338698992e-5,7.235823915797482e-5,8.035312721736389e-5,1.099233018537177e-5,3.407267782168313e-6,2.197962578032329e-5
90,7.327876494263701e-5,7.231436867500975e-5,7.561744905297614e-5,4.716924115632914e-6,1.7145925718329395e-6,8.872984966014743e-6
91,7.643300403061778e-5,7.387174212026045e-5,8.507887145945634e-5,1.465355964557601e-5,3.0380318519453828e-6,3.045472910986726e-5
92,7.60904459353892e-5,7.484831695174707e-5,7.918343524162515e-5,6.135900362775888e-6,2.7268655194713684e-6,1.1338818504618179e-5
93,7.681661360651748e-5,7.587164414877286e-5,7.903132122881268e-5,4.4828315337823125e-6,2.59536188408789e-6,7.663532405381464e-6
94,7.914426332159619e-5,7.745884110872252e-5,8.34734715069059e-5,8.700661640401035e-6,4.41343321389051e-6,1.603381871024688e-5
95,7.824241446323396e-5,7.722236346913992e-5,8.060035668102015e-5,4.769877574612151e-6,2.6826371184390694e-6,8.864371927551953e-6
96,8.141461666375034e-5,7.921645880040322e-5,8.920171988697305e-5,1.2303039354211829e-5,3.99155603859978e-6,2.4781510393661266e-5
97,8.029292759776148e-5,7.940947600438402e-5,8.331144420023922e-5,4.780209123716038e-6,1.980075697668841e-6,9.450951195422741e-6
98,8.345690291600216e-5,8.107924773325684e-5,9.368575070985651e-5,1.4091175436979344e-5,2.529305533304571e-6,3.180380191847926e-5
99,8.299515000372837e-5,8.180743642798312e-5,8.649215117435462e-5,6.0434133286766706e-6,2.6496308571037747e-6,1.142279484548914e-5
100,8.394484067793573e-5,8.251053365418641e-5,8.652703355905956e-5,5.872111081619007e-6,3.526399183010034e-6,9.248473870497041e-6


==> data/expensivePairwise.csv <==
Size,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
0,4.703132335795043e-5,4.029933802746031e-5,7.38572803888984e-5,4.292059783871194e-5,1.2689550066750748e-6,9.113544873490995e-5
1,1.6926775307332637e-4,1.6618823701775723e-4,1.79002899417839e-4,1.602210768840673e-5,6.368168996497457e-6,3.188125336255401e-5
2,3.831739030009473e-4,3.792137428110063e-4,3.93719614279395e-4,1.9655334979221876e-5,8.554560973926828e-6,3.9792995403915186e-5
3,7.042273340522452e-4,6.910873180739834e-4,7.420459518609799e-4,6.973736833534031e-5,2.785198563134169e-5,1.4696119399838618e-4
4,1.0959412300833153e-3,1.080418145898246e-3,1.1285552298701677e-3,7.10688443820219e-5,4.092569824682631e-5,1.2026882077967936e-4
5,1.6099057058870884e-3,1.5688967251751321e-3,1.7443575912561154e-3,2.3053465765087168e-4,6.586872609705167e-5,4.690797004971505e-4
6,2.1839091773012214e-3,2.141102064594218e-3,2.2684091721780195e-3,1.9478967278662235e-4,1.2125952380159381e-4,3.321554211751177e-4
7,2.767225907180485e-3,2.7417522759624886e-3,2.839884824329082e-3,1.269526893580288e-4,4.2481146811152145e-5,2.364461807628006e-4
8,3.719956551037662e-3,3.6295596649809584e-3,3.8523949823052336e-3,3.199774766181229e-4,2.2661556874230276e-4,5.385560894433783e-4
9,4.390967026365492e-3,4.3302084971961865e-3,4.49926643784594e-3,2.418818702248388e-4,1.539122177660946e-4,3.8003931096096557e-4
10,5.452201309435943e-3,5.345201486497167e-3,5.892793308139505e-3,5.205013351978794e-4,2.079484848504662e-4,1.0614112244003153e-3
11,6.696573123312389e-3,6.5110449540348786e-3,6.9212476760852955e-3,6.271631799712856e-4,5.177337059432347e-4,7.326615100217605e-4
12,7.642851268386047e-3,7.356413541070597e-3,9.170345168623386e-3,1.4970016933495425e-3,2.2777308938705994e-4,3.5253876940147784e-3
13,8.62244388662087e-3,8.50825918446041e-3,8.880651995091285e-3,4.7822792978297524e-4,1.1393339858853157e-4,9.252789933018846e-4
14,1.023002096318323e-2,9.953785032420094e-3,1.0653527093280499e-2,8.620318148808794e-4,5.431951419622585e-4,1.261886542785396e-3
15,1.1863270003808853e-2,1.1651526176372598e-2,1.2335609372471258e-2,8.041531499055252e-4,4.441861395215662e-4,1.4135383608168551e-3
16,1.2787602967792527e-2,1.2615296123484405e-2,1.3137547883792617e-2,6.29709285897385e-4,2.884822151253387e-4,1.094696399838277e-3
17,1.4519434156119728e-2,1.4340946463607517e-2,1.4782005088555811e-2,5.708070803963208e-4,4.4406371949721714e-4,7.120341996530908e-4
18,1.6382430764213893e-2,1.6027686707896924e-2,1.7214812499200167e-2,1.283792461349204e-3,5.290065675717481e-4,2.2264172300755984e-3
19,1.792356170985654e-2,1.768913489140606e-2,1.82471277509314e-2,6.708518635371496e-4,4.4888640136272155e-4,9.959854917555816e-4
20,2.0025477537418415e-2,1.944935889986667e-2,2.1381239361931096e-2,1.8677022210681826e-3,7.99321813557081e-4,3.5019305272211095e-3
21,2.1783522746790095e-2,2.1424100321841767e-2,2.2286426969591898e-2,9.905649694564795e-4,7.178203474492249e-4,1.1890375889027913e-3
22,2.4628767694541476e-2,2.3303169223509498e-2,3.069451794702286e-2,5.589445090940643e-3,4.338715631082204e-4,1.1784267825809313e-2
23,2.6270514966946653e-2,2.577147121231088e-2,2.7138523747961593e-2,1.413483953839459e-3,8.89210666641242e-4,2.075416726622584e-3
24,2.820129511753506e-2,2.775232107352994e-2,2.8803919375543604e-2,1.0466490732244376e-3,7.92878740342596e-4,1.2712838856136694e-3
25,3.186453764179578e-2,2.9977563576519504e-2,3.902025542335202e-2,7.24593217085376e-3,7.420150539719063e-4,1.396467903196588e-2
26,3.401143367582938e-2,3.32024586371657e-2,3.480999987951028e-2,1.6585070156849835e-3,1.311888845713269e-3,2.083632049942434e-3
27,3.4728203101526675e-2,3.443032783954729e-2,3.531197069117812e-2,8.550218829810033e-4,4.006172605995714e-4,1.333771799112999e-3
28,3.872274746680659e-2,3.7560447100614784e-2,4.199079209284495e-2,3.752135456064981e-3,1.1675429648383652e-3,7.090107387441315e-3
29,4.123278141571422e-2,4.04352507304535e-2,4.206357290308398e-2,1.7327660063141857e-3,1.3569267056436618e-3,2.3872417643230714e-3
30,4.3787583733485756e-2,4.2862902390003274e-2,4.5807879186548876e-2,2.6628420341139355e-3,1.433870411317619e-3,4.548917998528078e-3
31,4.602519275972104e-2,4.529867893393048e-2,4.708912958408041e-2,1.7083183462096886e-3,1.0112118273462028e-3,1.9369412086911236e-3
32,4.954883211857411e-2,4.849185233798778e-2,5.1680855851677775e-2,2.779259618943319e-3,9.913382678851362e-4,4.271270225900731e-3
33,5.173096407128942e-2,5.11213396245435e-2,5.286522178052011e-2,1.5625865447499406e-3,6.001126198049896e-4,2.1956008595922366e-3
34,5.5430181777090054e-2,5.453600011714229e-2,5.6992477745165665e-2,2.17800476089197e-3,1.2196039346717938e-3,3.4644986254598314e-3
35,5.952765869273918e-2,5.806362280816187e-2,6.261848538886729e-2,3.8415360408524104e-3,1.8836470080079862e-3,6.080340761795692e-3
36,6.224154140427612e-2,6.138162641877996e-2,6.34730072769094e-2,1.8869788462130097e-3,1.1568174908986933e-3,2.9094785631346588e-3
37,6.477541273114981e-2,6.403208628369489e-2,6.614385325247235e-2,1.8049175267059452e-3,9.977225497350354e-4,2.763326983888894e-3
38,6.894462199036269e-2,6.73289263990041e-2,7.125398778502343e-2,3.5090109877513966e-3,2.101831644227602e-3,5.164254726985626e-3
39,7.409031797455086e-2,7.240386003424572e-2,7.724056478867423e-2,3.946652420324408e-3,2.225329929056122e-3,6.277873394415705e-3
40,7.723925935168183e-2,7.593016695090762e-2,7.872989449437487e-2,2.314072732249055e-3,1.61717260680953e-3,3.3251373906360796e-3
41,8.130946090673133e-2,7.92786315816643e-2,8.358419308812395e-2,3.6227155305958553e-3,2.6048644400686284e-3,5.1035523344225625e-3
42,8.744654948471944e-2,8.552498153286814e-2,9.05199297667954e-2,4.0744519296619375e-3,2.7564931936374516e-3,5.63033445950617e-3
43,8.927150940532831e-2,8.763413887176688e-2,9.135827561935811e-2,3.0621627186073917e-3,1.7992559084710508e-3,4.070860748904233e-3
44,9.29914590519978e-2,9.192361833902878e-2,9.414669915421665e-2,1.8150077877726381e-3,1.3503212804995908e-3,2.534653577870693e-3
45,9.707540405849616e-2,9.475933698531486e-2,0.10154556458290909,4.9371681050432385e-3,9.054039790195173e-4,7.196041721537517e-3
46,0.10257451726975106,9.996330361938474e-2,0.10579786391438108,4.670564378532618e-3,3.142850703193242e-3,6.166204546662922e-3
47,0.11104520234273098,0.1074751784548637,0.11585703823340025,6.907442122726881e-3,3.402856385602107e-3,1.0774154387983148e-2
48,0.11672799355491884,0.1117218627487091,0.12327200455880909,8.765770843175702e-3,6.178150047573095e-3,1.1323364219297805e-2
49,0.1209920147641913,0.11581198066485177,0.1326263594651967,1.16105822695737e-2,3.660349687054318e-3,1.805081934353718e-2
50,0.12432723880873753,0.1226093148090123,0.1273791817763205,3.715231132515085e-3,1.8573092385293889e-3,5.534087577376037e-3
51,0.12280787936778367,0.12131048709312121,0.1242577226566027,2.3363445569194678e-3,1.5540579297619757e-3,3.437638454656924e-3
52,0.13058277539470337,0.12756081604415417,0.13769013609226022,6.681381816723199e-3,2.5955765001575704e-3,1.057799049963321e-2
53,0.13522857516854422,0.13245399021346071,0.13904124757757363,4.8605428762048776e-3,3.784653635254618e-3,5.787406888397483e-3
54,0.14042037449516082,0.1373647458693939,0.14767234998770598,6.687293741782094e-3,2.0499639474845397e-3,1.0253381591588085e-2
55,0.1459231099338684,0.1423547600951722,0.15183543713473704,6.400379806298141e-3,2.7458807503448293e-3,9.833917711850418e-3
56,0.15265676803348568,0.14811779975908537,0.16018962638086773,8.135449983363305e-3,4.845475053071521e-3,1.1462750321504032e-2
57,0.15459110885030464,0.1521409425087248,0.16000854247907964,5.004105176712074e-3,2.07300668315384e-3,7.413404332319652e-3
58,0.15877886341827713,0.15682553024176543,0.16199060902553833,3.5239128867471515e-3,2.1920380339324973e-3,4.8062465959400604e-3
59,0.16733240718933215,0.16419357129104487,0.1713866445121918,5.262017999634919e-3,4.302610354994226e-3,6.666245039862422e-3
60,0.1713665171143469,0.16848525711832976,0.17448497595624654,4.350139011897135e-3,3.397809064356141e-3,5.783284825315845e-3
61,0.18413508637863238,0.17957026276756852,0.18940916283463594,6.842566693714625e-3,4.701381700269851e-3,9.31559812969031e-3
62,0.1848374339097063,0.17944491538582952,0.19244953436403497,8.363380489181452e-3,5.514489255218345e-3,1.0870388261658492e-2
63,0.18928630413591033,0.18614385960600985,0.19220056551461717,4.180326581230216e-3,3.182761614728358e-3,5.509930553508549e-3
64,0.2047175155958636,0.19298593194475366,0.23886596507121186,2.7803559943589403e-2,6.027031605208323e-4,3.7843579459384706e-2
65,0.204976324019703,0.1989857174903591,0.2131819273987882,9.189032700581565e-3,6.193943686140131e-3,1.1829234997332905e-2
66,0.2129553703559294,0.2070245217721499,0.21711226837845365,6.6508425311532825e-3,4.873598632475934e-3,8.232682951881162e-3
67,0.21645399640789642,0.21293442699890067,0.21970392387205115,4.75972617224552e-3,3.1158107750659e-3,6.239708237841141e-3
68,0.22497260316570947,0.21795801066764398,0.23482025727450187,1.1557842007259641e-2,5.743659153557997e-3,1.7079857296169513e-2
69,0.2242676933475094,0.22219741355689215,0.22737280510983612,3.3435326560548417e-3,1.8306109394636172e-3,4.535135707579366e-3
70,0.23626142254002236,0.23362860240158626,0.24111024299830505,4.45760179902397e-3,1.8357329970432467e-3,6.050455576356457e-3
71,0.2384635886834197,0.2359844201992382,0.2422637437838906,4.0932974490181144e-3,1.8871756259927213e-3,5.646831014640555e-3
72,0.24770862775743202,0.2419346661064386,0.2536559599408065,7.641230336050564e-3,5.862110961486788e-3,8.872391975756403e-3
73,0.26177739447133114,0.2574060557722987,0.26570180444905417,5.65746333934722e-3,3.399490441873535e-3,7.685447250825098e-3
74,0.26212522041770475,0.25756747830018867,0.2699639791347242,7.201678811668956e-3,2.8014419529105777e-3,9.680448892364026e-3
75,0.2858840485118465,0.28161583849359884,0.29099252381497837,5.710824784505145e-3,3.983120258679805e-3,7.261819538962229e-3
76,0.2767101976984607,0.2721199234966965,0.28112038599851075,5.841958178208151e-3,3.989342686738645e-3,7.736444469683612e-3
77,0.2921513627171225,0.2840327198698651,0.30027000556438,1.0182235552522565e-2,6.09528388470757e-3,1.1779578340923693e-2
78,0.2992544094197607,0.2916890250053257,0.3081434705556603,1.1075681206668773e-2,6.424903637325144e-3,1.6411617484454126e-2
79,0.3139190796431891,0.31088412301120116,0.31628303413114434,3.3765614081944606e-3,2.1540410421216714e-3,4.4757657712109124e-3
80,0.3100223749129509,0.3042244089784799,0.31388868356734745,6.526189133672889e-3,3.718593696401339e-3,1.0067442951320334e-2
81,0.3291657019558382,0.32294812476087825,0.3349189598312175,7.823139937986109e-3,5.254749238766384e-3,1.0485711351759306e-2
82,0.33401282149983064,0.32060490087314975,0.34115923487600713,1.275334516000476e-2,2.7114607461650453e-3,1.650393474590337e-2
83,0.3495403896480032,0.33482032193933264,0.37692449287897034,2.6622648559497742e-2,6.861216667618346e-4,3.1963499577211646e-2
84,0.3497218512902691,0.3355506144998799,0.3644311887455842,1.5784053336302704e-2,8.127679666358745e-3,2.2232276420144498e-2
85,0.3636745482047748,0.34746033511692076,0.37402350816652563,1.5692219175355144e-2,4.83899334685468e-3,2.1142057255368316e-2
86,0.36077334528999927,0.35209525416212273,0.3661435851663555,8.939543087652203e-3,4.76288251089046e-3,1.240203775290848e-2
87,0.37955680239277473,0.35662695332697086,0.39150471670594317,2.3394051731397504e-2,1.9138070360178627e-2,2.684891476744231e-2
88,0.3808352354581075,0.3668838860003234,0.3922895649156999,1.5082116389884721e-2,5.76662067713022e-3,2.034683067123457e-2
89,0.429036194434957,0.3765695396778028,0.521215072250925,8.827840786289746e-2,2.620700619445415e-3,0.10795206204939574
90,0.39331333314536704,0.3823591447508079,0.4143483799362002,2.0783425588814523e-2,3.1492710451618e-4,2.498268736889416e-2
91,0.39469290366650966,0.3906693254975835,0.4005304442525812,5.566794333231113e-3,1.723921002849238e-3,7.301443245626809e-3
92,0.40643660121016484,0.4028119595077442,0.408526447497934,3.437181911848584e-3,1.234595749338041e-3,4.3990149058892826e-3
93,0.41915995557974384,0.41583864674612414,0.42559292424812156,6.358807143452499e-3,2.8199137748938577e-5,7.442251953627086e-3
94,0.43045077389676106,0.42044193858479656,0.43774259462588816,1.000430985069132e-2,3.7761556268378627e-3,1.3737371990931436e-2
95,0.44126548216475686,0.42975251733393327,0.45277844699558045,1.446336647694762e-2,6.582782998520997e-3,1.843047551105669e-2
96,0.4443344065630299,0.4391922409995459,0.4471871335636024,4.937018039450369e-3,1.306165127971326e-3,6.588090806820154e-3
97,0.4565105334395412,0.4453686365086469,0.4646714319342209,1.1034811594341956e-2,4.993522101813325e-3,1.3810953832967784e-2
98,0.4649153319375425,0.45421431575111154,0.4751629443744605,1.2388155528604753e-2,7.94318030782958e-3,1.4896165652344306e-2
99,0.47795692906189896,0.46658181625267997,0.4920447722458145,1.4180463202567056e-2,5.862030995210819e-3,1.960139266266642e-2
100,0.48856670900113386,0.48114283450195217,0.49665328550236154,9.598541777927523e-3,5.3109392400797146e-3,1.3086611489692554e-2


==> data/goodSum.csv <==
Size,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
0,4.343091180356695e-7,4.1442413094092393e-7,4.6202357574667394e-7,7.416750499163469e-8,5.62552187484443e-8,9.918027706889057e-8
1,5.69263282993923e-7,5.241839628253765e-7,7.15325305804097e-7,2.3734931170993689e-7,8.004078340190634e-8,4.771469377844574e-7
2,7.16567047152867e-7,6.701508136203854e-7,8.004834892261278e-7,2.047494671542673e-7,1.4973392824691726e-7,2.8399562461389206e-7
3,5.977419009660805e-7,5.890884800757521e-7,6.171160651545341e-7,3.943995058015308e-8,2.4558249428746373e-8,6.429481412658579e-8
4,7.597102992787196e-7,7.347687436509144e-7,7.956711615074705e-7,1.0324821525307658e-7,8.25247329085781e-8,1.3018067478422892e-7
5,8.553529519002909e-7,8.230364287191724e-7,9.462400791241264e-7,1.8027671385145206e-7,6.797408904441121e-8,3.5678206911413455e-7
6,9.247930533567108e-7,8.803623612735512e-7,1.0431934996635487e-6,2.1946458049853522e-7,1.0512366292446454e-7,4.162546887907898e-7
7,1.1877381506417047e-6,1.1375531704509816e-6,1.2584494696080833e-6,1.9557164507933857e-7,1.523835403319038e-7,2.4945535025959e-7
8,1.5869766659949236e-6,1.241203447986693e-6,2.914836318174757e-6,2.1844075783345593e-6,1.3324482410564091e-7,4.642454232213998e-6
9,1.4544815476256447e-6,1.3603916638818611e-6,1.6336797214833561e-6,4.1488988257162746e-7,2.7393415070404885e-7,7.386361694692172e-7
10,1.482792330409373e-6,1.3947814476076887e-6,1.6022456346911173e-6,3.354756575337361e-7,2.674311448574165e-7,4.2555502999168804e-7
11,1.5476419200936637e-6,1.462158002189857e-6,1.7267450876748272e-6,3.595466297042142e-7,2.399466281484857e-7,6.167121788378858e-7
12,1.6165356755062176e-6,1.5500700362865143e-6,1.701059798313722e-6,2.572040664403082e-7,2.1377324204313502e-7,3.1273718985273147e-7
13,1.904867690520639e-6,1.691597496737113e-6,2.653608575479463e-6,1.1474209183470301e-6,3.1044011672117694e-7,2.3405491051443556e-6
14,1.7723924924095837e-6,1.6883698648218601e-6,1.9087468178886116e-6,3.253898641007145e-7,2.569660658688069e-7,4.269448152858969e-7
15,2.0219886467231772e-6,1.8910182067492656e-6,2.2071702077422688e-6,5.149620688812154e-7,3.6918900284672e-7,7.153331638691155e-7
16,1.8488316439239947e-6,1.7786571366312646e-6,1.972943557524123e-6,2.9799234091655387e-7,1.9643514135176877e-7,4.980322209671492e-7
17,1.967328888435858e-6,1.893163026889896e-6,2.0777757529184967e-6,2.960934261239961e-7,1.7336828233562615e-7,4.571320247531677e-7
18,2.0985076451107877e-6,1.975377259570042e-6,2.481102245670195e-6,6.58341045826454e-7,2.616887732378528e-7,1.3012756005818953e-6
19,2.4347910450346284e-6,2.2803087779158535e-6,2.6444945118604965e-6,6.213178332156095e-7,4.3153168193469266e-7,8.28966932195166e-7
20,2.1326205122722817e-6,2.049000778669066e-6,2.2708160302877314e-6,3.37957633080655e-7,2.4594702502891724e-7,4.862681459159476e-7
21,2.5710128319512033e-6,2.4085134171713723e-6,2.7763786363604754e-6,5.994681481261241e-7,3.9724162037236725e-7,9.051330946502863e-7
22,2.6860313864410267e-6,2.523253853461899e-6,2.931175598268186e-6,6.428059228898365e-7,4.53509894188304e-7,1.0252076091264742e-6
23,2.735172862041048e-6,2.4853130703685757e-6,3.6628347554007273e-6,1.382877466163413e-6,3.34757550889008e-7,2.8813085857208703e-6
24,2.9064076927381153e-6,2.7536309244458986e-6,3.2105771910146437e-6,7.069465008469498e-7,4.739839640469579e-7,1.184781444309762e-6
25,2.9544305913832063e-6,2.7799332124319555e-6,3.28054142744783e-6,8.140189847911688e-7,5.218264274639234e-7,1.344771466605874e-6
26,3.0315806853986913e-6,2.8428067597344735e-6,3.3688267266037846e-6,8.469417918229552e-7,5.458415537437181e-7,1.4123583047026381e-6
27,3.088486909837967e-6,2.9273107781206343e-6,3.332307264224375e-6,6.222573751214193e-7,4.626325682246671e-7,8.861381256911504e-7
28,3.4761740861799527e-6,3.0577840827399166e-6,5.3891001661361315e-6,2.352920380980618e-6,4.851804856949031e-7,5.279648928396281e-6
29,3.2252833211748994e-6,3.095527315056865e-6,3.40106790180751e-6,5.133875690610961e-7,4.111104876731625e-7,6.611929344948931e-7
30,3.286096141778445e-6,3.1214721675403503e-6,3.5396408577444715e-6,6.600398821078518e-7,4.4810088787032983e-7,1.0064617870148747e-6
31,3.408393621582737e-6,3.2937010273708174e-6,3.631502247443725e-6,5.446490477620713e-7,3.468994282430668e-7,8.758733954351353e-7
32,3.3083003998290966e-6,3.208607038465776e-6,3.4382409461777516e-6,3.8066256878893297e-7,3.0965172017300215e-7,4.822151463953071e-7
33,3.553567968563356e-6,3.336312567876618e-6,4.572578064368084e-6,1.2775412171997225e-6,4.1253525279739517e-7,2.7667435345660406e-6
34,3.965014404990426e-6,3.701269521860762e-6,4.384026161037589e-6,1.127210222081704e-6,6.546739011981336e-7,1.7776552160569203e-6
35,3.7074958975504654e-6,3.5525196677175036e-6,3.903342828166932e-6,5.764471949436971e-7,4.7656300123181466e-7,7.114832668560119e-7
36,4.121597035667332e-6,3.830239302774879e-6,4.670275185406358e-6,1.395687229627701e-6,9.581305981556004e-7,2.079646039181201e-6
37,4.2145983822363126e-6,3.913808897659419e-6,4.752274812370386e-6,1.2986892678395385e-6,7.727844953961497e-7,1.9273622125317576e-6
38,4.615972575446662e-6,4.281801822967177e-6,5.382617202251524e-6,1.7125208305286945e-6,9.095049247080489e-7,3.0673805556499618e-6
39,4.571642045861417e-6,4.33422613002197e-6,4.838513563135818e-6,8.740701159748531e-7,7.310561498255089e-7,1.1329492468783333e-6
40,4.495354111055143e-6,4.185249482029609e-6,5.0591862167428315e-6,1.4237173815649952e-6,6.124644634468513e-7,2.3144562484424897e-6
41,4.5978491132212145e-6,4.267450770984329e-6,5.1565441574215595e-6,1.4030621935459605e-6,1.009085147380719e-6,2.0848384405367568e-6
42,4.276665584994942e-6,4.115351513357559e-6,4.517326619085085e-6,6.602305995968427e-7,5.189461704484823e-7,8.711095967905015e-7
43,4.560682136236331e-6,4.369708942659227e-6,4.977474591848408e-6,9.10922864467673e-7,5.665632637335673e-7,1.6681348788169504e-6
44,4.463090442053195e-6,4.28581217325196e-6,4.728271823378889e-6,7.303278036512212e-7,5.024902417899282e-7,1.0678155179830612e-6
45,5.3019952501826e-6,4.799428207071e-6,6.801125495388718e-6,2.7256285826645002e-6,8.882219170679261e-7,5.253648373161354e-6
46,4.781392670016877e-6,4.567999854967048e-6,5.0723593170531535e-6,7.940251399234926e-7,6.199668050783133e-7,1.082154352798723e-6
47,4.93236119189444e-6,4.694890243670706e-6,5.257397827433145e-6,9.234281195326614e-7,6.844655817816158e-7,1.2256600237282024e-6
48,5.089203802932555e-6,4.795331827631223e-6,5.575008329297774e-6,1.2547505028689064e-6,8.925083883759534e-7,1.7531459868657737e-6
49,4.896617502919648e-6,4.725626089857186e-6,5.1326551404741905e-6,6.669427002291811e-7,5.291544964604065e-7,8.133530065757748e-7
50,5.2293749013087975e-6,4.917875949298554e-6,5.91905950591129e-6,1.4974522430608158e-6,9.809733107744807e-7,2.5492356774352845e-6
51,5.21089618802201e-6,5.032332868303116e-6,5.479040491864736e-6,7.486113460883214e-7,5.771116720645324e-7,9.87563081162877e-7
52,6.072565845090839e-6,5.244479389034029e-6,9.143755659310055e-6,4.706286316396592e-6,1.0387959871245156e-6,9.738135678733233e-6
53,5.184339000032001e-6,4.951367514926133e-6,6.006255035807133e-6,1.237754665246165e-6,2.991069614273801e-7,2.472644712270779e-6
54,5.900789305463947e-6,5.649182623598526e-6,6.291325067490651e-6,1.0465461318068152e-6,6.644683365014562e-7,1.6078225375369916e-6
55,6.017693626391722e-6,5.720143185114016e-6,6.707050563948991e-6,1.4656758146330698e-6,8.098815427627285e-7,2.6654202121712616e-6
56,5.649760443556406e-6,5.443494224940779e-6,5.94999159896666e-6,7.778759900623761e-7,5.704731038960892e-7,1.1644854390143011e-6
57,6.387829873916907e-6,5.925522853800924e-6,7.772163913560062e-6,2.5836390591173615e-6,1.0200922870720768e-6,5.110284350729936e-6
58,6.493605865824779e-6,6.165006778563112e-6,7.144682657786732e-6,1.5067071628114978e-6,8.963082287927379e-7,2.4342559804561316e-6
59,6.290877975305938e-6,6.055238596420305e-6,6.695880518088299e-6,1.00731475816603e-6,7.427362052036952e-7,1.5663909801321836e-6
60,6.302849661231946e-6,6.033481436093707e-6,6.814683619186709e-6,1.2275773240885643e-6,7.557039188434648e-7,2.122320179398902e-6
61,6.369903127658144e-6,6.1579413015021564e-6,6.747189792083162e-6,8.861115896329374e-7,5.452547232561993e-7,1.4662317605739168e-6
62,7.618234037762089e-6,6.534658865680062e-6,1.2570504679686103e-5,6.735502407637466e-6,1.1937879690918957e-6,1.5292299244320507e-5
63,6.861721195566536e-6,6.452195304886332e-6,7.710810640058901e-6,1.8438662457503142e-6,1.1165495721875603e-6,3.216630264174132e-6
64,7.201912049769808e-6,6.806333250072788e-6,7.746712805643339e-6,1.5207455232638105e-6,1.1210443001619621e-6,2.1126556753867493e-6
65,7.18308176643271e-6,6.767357520454543e-6,7.753938088282378e-6,1.6157339869481463e-6,1.238774009779803e-6,2.3272212658263678e-6
66,6.5088475781416144e-6,6.271350810417993e-6,6.860929208121685e-6,9.1230330691305e-7,7.333051300699053e-7,1.194406871511834e-6
67,6.994600883464612e-6,6.478188305995874e-6,9.064197356438897e-6,2.8865128332666164e-6,7.872746810718348e-7,5.946109672299862e-6
68,7.065195445429319e-6,6.64193542333341e-6,7.83092807747266e-6,1.8039519269217013e-6,1.1716704782990795e-6,2.954451117445501e-6
69,7.632677574805163e-6,7.117821340177682e-6,8.298333255197378e-6,1.9164172261340336e-6,1.3803292081951575e-6,2.6516288997476557e-6
70,7.298200000918196e-6,6.905141765561803e-6,7.967608817258077e-6,1.6956648234150122e-6,1.160128663322636e-6,2.7899079447756524e-6
71,7.648208755529458e-6,7.306039242453851e-6,8.0757860756893e-6,1.259507492022415e-6,9.897683020850004e-7,1.576821013703199e-6
72,7.87967162434966e-6,7.230841069760623e-6,9.090397343939951e-6,2.8871064997924144e-6,1.820827842426077e-6,4.095814723239403e-6
73,8.644855175103209e-6,8.07781741145794e-6,9.444081394811103e-6,2.3526082818135434e-6,1.873697347511394e-6,3.2282152375309304e-6
74,7.944646273249382e-6,7.161517147372601e-6,1.1408709865769593e-5,4.6318958441655325e-6,9.11092294994331e-7,1.0446408061026876e-5
75,8.301082652256898e-6,7.754836240713771e-6,9.153832659554698e-6,2.35698387567959e-6,1.5561140546720262e-6,3.580268662189677e-6
76,7.538687437078823e-6,7.247340030100004e-6,7.960081515442606e-6,1.123085887335766e-6,8.567040909419443e-7,1.5023218321288307e-6
77,7.965861632739405e-6,7.626335528810036e-6,8.46658401941025e-6,1.3323785841878782e-6,1.0535205005588e-6,1.759325093276566e-6
78,8.01986812038175e-6,7.620969717289235e-6,8.675018023004637e-6,1.6826698870397198e-6,1.0171010376309208e-6,2.7887361899412556e-6
79,8.503950379236652e-6,7.911296693485184e-6,9.527258841195553e-6,2.6202639138012584e-6,1.559960481171996e-6,3.893286797498376e-6
80,8.000772071128182e-6,7.60964854782932e-6,8.627578203474543e-6,1.565095668433965e-6,1.0852167751163586e-6,2.383904949821263e-6
81,8.60344848867128e-6,7.66252513850752e-6,1.1541401615031001e-5,5.217586954037194e-6,1.2458044252833277e-6,1.0719971854987349e-5
82,8.647643212367524e-6,8.11706098047261e-6,9.567118577863513e-6,2.2797754229072745e-6,1.5016861593468463e-6,3.6116509034533104e-6
83,8.682970203826728e-6,8.283079526484829e-6,9.331529288770242e-6,1.699627448812632e-6,1.2895902146701396e-6,2.5232096321001892e-6
84,9.092593873485994e-6,8.487940961812219e-6,1.1032709121660572e-5,3.1081592959471256e-6,1.3038172769544514e-6,5.968085609878701e-6
85,9.070267313558222e-6,8.566887964003334e-6,9.86172440077466e-6,2.1340543230742077e-6,1.492986996944495e-6,3.2142659676272433e-6
86,8.871309582715647e-6,8.289659627962198e-6,1.0246930577367929e-5,2.851494331056518e-6,1.2582131966972537e-6,5.458375001118303e-6
87,8.75188571749862e-6,8.363263560778234e-6,9.301721224056671e-6,1.5847423206506897e-6,1.2457353691361106e-6,2.22229441343604e-6
88,9.093789667964372e-6,8.630302805671624e-6,1.0205229974556967e-5,2.207760759564164e-6,9.412468444007445e-7,3.921322083704736e-6
89,9.282803888452194e-6,8.824678325431654e-6,9.97069522072978e-6,1.7597498233896695e-6,1.2110838604846981e-6,2.9651101050745367e-6
90,9.57726911740669e-6,9.048453764910997e-6,1.0703408567878577e-5,2.313544454905384e-6,1.3681698832371658e-6,4.159811001244348e-6
91,9.851395739368658e-6,9.008124477474233e-6,1.3505261890740816e-5,4.6957051269434464e-6,1.4569581968711617e-6,1.0121043031162242e-5
92,9.576093695473925e-6,9.07776712464488e-6,1.0376665503618278e-5,2.097821721202768e-6,1.6042445718235731e-6,2.721468682687058e-6
93,9.516915566853776e-6,9.057700963807816e-6,1.0211671558876631e-5,1.913672468177842e-6,1.3079277381915214e-6,2.67150938395177e-6
94,9.859093452769955e-6,9.199902205963822e-6,1.1313866490544505e-5,3.1312907775959663e-6,1.355254129618007e-6,5.951715855661293e-6
95,9.417593111253373e-6,9.05087919506931e-6,1.0179859511042536e-5,1.673635837064121e-6,1.083470813413627e-6,3.0858895432511006e-6
96,1.0735564846412928e-5,9.813506969826834e-6,1.4252342169021529e-5,5.339736612238945e-6,1.9786638283588682e-6,1.1488388745139814e-5
97,1.0093834128071957e-5,9.550455830255752e-6,1.0971123854666012e-5,2.217143660432345e-6,1.6880248299037856e-6,3.0881003098311573e-6
98,9.403549201653272e-6,9.10056696625322e-6,9.801463191687113e-6,1.2314380075934828e-6,9.90227082307866e-7,1.5822486732029952e-6
99,1.0719537825154326e-5,9.936041055385316e-6,1.1900035176509144e-5,3.2951609344632506e-6,2.366330839067624e-6,4.523684227706502e-6
100,1.0293365202342445e-5,9.842637325356593e-6,1.0851630481994874e-5,1.653288122051557e-6,1.3015250172662237e-6,2.386390218454278e-6


==> data/mef-badSum.csv <==
Size,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
0,7.831084608216303e-7,7.620422894107647e-7,8.311617276364413e-7,1.0156960076393996e-7,5.716888223054806e-8,1.821788722343743e-7
1,2.6994388097949984e-6,2.626687538989538e-6,2.9209905859208596e-6,3.976467368476056e-7,1.0012786321202205e-7,8.195305612463007e-7
2,9.73511154105871e-6,9.321582882723309e-6,1.0850130568298364e-5,2.2277453047966903e-6,7.929902728359683e-7,4.45593254918042e-6
3,2.6306539634508718e-5,2.5816602489641878e-5,2.731498776462025e-5,2.3399133196730197e-6,1.2326708115689609e-6,4.1392125419038856e-6
4,8.082937484725706e-5,6.908236524552874e-5,1.15577076258341e-4,7.427645564706594e-5,3.668451672977902e-6,1.4336208736711207e-4
5,1.926360005564175e-4,1.8635329571995983e-4,2.059593395919269e-4,3.0082639493717892e-5,1.6815291511095442e-5,4.833971432655992e-5
6,4.901294327645577e-4,4.828121653973785e-4,5.08060389225078e-4,3.445534204423529e-5,1.71760432935272e-5,5.614377561451123e-5
7,1.2358058244129047e-3,1.2012431746224641e-3,1.3107723720748915e-3,1.7315702467561426e-4,7.790034810409355e-5,3.390350627322588e-4
8,2.866340536429594e-3,2.8234816732884815e-3,2.9510475490708886e-3,1.8307315006152604e-4,1.084361869379478e-4,3.008008445758725e-4
9,6.747687485490522e-3,6.540140437093383e-3,7.20478175150434e-3,8.547531144012829e-4,3.852117957460119e-4,1.5728387195606008e-3
10,1.5841153635584818e-2,1.547461704502694e-2,1.6328318769094276e-2,1.0334903591966837e-3,6.98841407009427e-4,1.399973974505944e-3
11,3.683771682144738e-2,3.590260366014089e-2,3.80037575831935e-2,2.201104601643197e-3,1.700936399594832e-3,2.933765040162766e-3
12,8.299388521000461e-2,7.981263973765938e-2,9.482145274072537e-2,9.088463495521861e-3,1.3649699010982392e-3,1.5411203789226943e-2
13,0.18565407005298765,0.18164815133301696,0.18930809642568217,5.202186262731461e-3,3.539070567649907e-3,6.755698017648253e-3
14,0.42874245581242576,0.41694995343732444,0.4397866505632919,1.2935576213487161e-2,4.62713808000788e-3,1.75796976441057e-2
15,0.9784891636466758,0.9623204967501806,1.0060400921468802,2.686335853736456e-2,1.8127048105293052e-3,3.552723192998623e-2
16,2.1916976585601637,2.1235778832524375,2.2179259459965883,4.649447385782478e-2,5.659279775558496e-4,6.057163524721044e-2
17,4.877592624935157,4.843602161436138,4.911464167996504,4.147161908614608e-2,1.9501225856997238e-2,4.899941943057579e-2
18,10.876150346437802,10.622567531938634,11.068719531249371,0.2776955087007038,0.12202725937519698,0.38700308144587825
19,23.994349461670936,23.694827045008424,24.477702699503425,0.4685353271227867,3.895809005104328e-2,0.602657959819591


==> data/mef-goodSum.csv <==
Size,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
0,7.000545697478491e-7,6.901799551814111e-7,7.205475906081209e-7,4.718151799277971e-8,2.281876712658656e-8,8.502287593888706e-8
1,1.5053929218459645e-6,1.4463354002808445e-6,1.6505417674483508e-6,3.002043322741348e-7,1.259924237156391e-7,5.703173404566281e-7
2,3.037931310531e-6,2.9995104369259997e-6,3.1595964506422947e-6,2.0508853605422774e-7,5.195055390429622e-8,4.0562145111129544e-7
3,6.83789069965468e-6,6.503746492338038e-6,8.09805827517647e-6,1.9398970377128155e-6,4.64917206174134e-7,4.013515070478009e-6
4,1.5300707295051377e-5,1.4923744467479502e-5,1.599642733067605e-5,1.5963000891786482e-6,1.0187744021274732e-6,2.519447956285786e-6
5,3.3376828662609675e-5,3.296434924206905e-5,3.4183543666537226e-5,1.8319155782815423e-6,1.0166111868550707e-6,3.2083385928090593e-6
6,8.020000961553859e-5,7.873765467565871e-5,8.472457023150684e-5,7.979315076593279e-6,2.4931541937603123e-6,1.612446547083685e-5
7,1.9801056660916037e-4,1.9469180793999356e-4,2.033462572886879e-4,1.4368457343863864e-5,8.897462347128078e-6,2.0910240727045097e-5
8,5.750323027226841e-4,5.616857534655043e-4,6.17839499955568e-4,7.080616883506416e-5,2.1067974438929117e-5,1.4034170700812898e-4
9,1.6383688216587854e-3,1.6188514598464464e-3,1.6819142601841605e-3,9.181756474258776e-5,5.2753514831805444e-5,1.769370589717968e-4
10,3.677231080908458e-3,3.600955594021396e-3,3.90727178195997e-3,3.9505001897752597e-4,1.7501220507084954e-4,7.580157870861912e-4
11,8.1331254676316e-3,7.99555464049937e-3,8.456880770555925e-3,5.652212409196513e-4,3.450208765432288e-4,9.281694093042071e-4
12,1.76627817601197e-2,1.7230801559036557e-2,1.9478400198521238e-2,1.6782710326117016e-3,5.917231143858545e-4,3.378028838954665e-3
13,3.7760575219311164e-2,3.71256082459192e-2,3.87370555721932e-2,1.582583311283269e-3,1.0442610745092186e-3,2.290496174997793e-3
14,8.026183409414703e-2,7.92618872787924e-2,8.135569557753722e-2,1.8527602965235758e-3,1.3818665452070655e-3,2.6562305061619686e-3
15,0.1820815891037548,0.17423942811179513,0.18792685487555683,1.0441546022919296e-2,8.487573138178205e-3,1.3205989170988208e-2
16,0.38390492270931037,0.356670706167885,0.42346801037638215,3.7518180988934495e-2,1.2668634499277687e-2,4.826624992859607e-2
17,0.795948976917316,0.7609483963333332,0.8309495575012988,4.3872381154374494e-2,2.2074627166148275e-2,5.534079461454999e-2
18,1.6881738315423718,1.5760881502501434,1.7775394212512765,0.10965840256217405,5.246980396657948e-2,0.12969643433617412
19,3.585193720038357,3.434269824122566,3.787403419871225,0.19906465805843365,7.320356281257892e-2,0.27184236875385176


==> data/mef-pairwise.csv <==
Size,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
0,6.06580636427058e-7,5.978322384380836e-7,6.233130327540226e-7,4.044086075022309e-8,1.9517223896462243e-8,6.667223429574394e-8
1,2.9671030182241254e-6,2.8935197017072116e-6,3.2134907360216397e-6,3.846240509133972e-7,1.1232490895464605e-7,7.767610848058323e-7
2,1.171370764897749e-5,1.1584625988930921e-5,1.217706965377793e-5,7.143025364906712e-7,2.919155473279983e-7,1.4170577692699852e-6
3,3.464905431524716e-5,3.3302266665824405e-5,3.7544897768185786e-5,6.365608274653238e-6,1.6703574625132048e-6,1.2116500342933538e-5
4,8.813252559031991e-5,8.688432711905959e-5,9.153327788721513e-5,6.772267598635324e-6,2.5158462697109018e-6,1.3065883915223638e-5
5,2.2547864062992618e-4,2.2232157961432026e-4,2.3060242827096201e-4,1.3378048155109992e-5,8.821972646920226e-6,2.1298556749720194e-5
6,6.271235868016062e-4,6.119432094635264e-4,6.611191910596755e-4,7.338222722800491e-5,3.9600225183107885e-5,1.1591469627514853e-4
7,1.4975490625082982e-3,1.476253131814469e-3,1.5391541827967092e-3,9.713906610529988e-5,4.440373390211612e-5,1.5089717470297264e-4
8,3.7726411119347685e-3,3.697017937732318e-3,3.925161608801027e-3,3.472671361504443e-4,2.1908424863578156e-4,5.768188507692179e-4
9,9.16808181100756e-3,9.037671740822583e-3,9.41739439831414e-3,4.9584508338728e-4,2.509714076735526e-4,8.353804447841711e-4
10,2.2302958577883288e-2,2.1919621756354493e-2,2.31577519506344e-2,1.2795326636803322e-3,6.004393716238595e-4,2.1651790300425424e-3
11,5.47109765701975e-2,5.3576494966478934e-2,5.638473399732216e-2,2.6027397603262214e-3,1.514398329010442e-3,3.794397197544924e-3
12,0.12770944874357718,0.1257461030832322,0.1300730032228265,3.2322251171426593e-3,2.421287913914645e-3,3.8581227123997237e-3
13,0.3087906284938799,0.29999018235947006,0.3164875954619492,1.0885303346664894e-2,7.070197099936807e-3,1.506000882784856e-2
14,0.7348498094385528,0.7127142630039695,0.7536188828744343,2.3427839552356135e-2,1.4794126767412909e-2,3.0506532350674187e-2
15,1.6728455738536165,1.6588331682063049,1.6899791821897452,1.927660109791794e-2,6.151946125100949e-3,2.5256609187144376e-2
16,3.98180898702473,3.7795648199183534,4.381097723071434,0.39758576022659015,1.580541841872396e-5,0.46106804374447896
17,8.663975487436801,8.55167019199871,8.705673538062001,7.627544942260077e-2,1.0026143625509576e-2,9.629752301256807e-2
18,20.048896325103062,19.65425339162357,20.5081804919364,0.5316461407773676,0.17777082629819496,0.7166103304113041
19,44.799203809080005,44.48951255425072,45.05348250824045,0.3306263244227583,0.15308722863678137,0.4341442730011046


==> data/mefGalois-badSum.csv <==
Size,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
0,7.384834029496356e-7,7.190084709417792e-7,8.160268646771486e-7,1.168355179198444e-7,3.59248892575935e-8,2.378218245617579e-7
1,1.331067678863392e-6,1.3117846699664956e-6,1.377753255854563e-6,9.787462419548362e-8,4.493682844024946e-8,1.8933939278755275e-7
2,1.8567267425696224e-6,1.755085743309627e-6,2.106896072129721e-6,5.599038448804657e-7,1.9173119124842054e-7,1.2247889302984931e-6
3,1.9798048451237886e-6,1.9482097166429776e-6,2.070454034157876e-6,1.6378752614804986e-7,4.65554988761818e-8,3.195603253289399e-7
4,2.2756679908307502e-6,2.2480215289857482e-6,2.3221720542280946e-6,1.2185037716163005e-7,7.86613772098006e-8,2.0780393673684143e-7
5,2.686834456773064e-6,2.6189607686943017e-6,2.878462269390974e-6,3.397392630345027e-7,1.5994788429532222e-7,7.175020902432744e-7
6,3.147516808392519e-6,3.0297275151101295e-6,3.3533609374052117e-6,4.903446261342216e-7,2.985560520914097e-7,8.231497334937151e-7
7,3.611124990777039e-6,3.480769579095016e-6,3.924593483687871e-6,6.298926302903305e-7,3.3318453601077925e-7,1.185663183107518e-6
8,3.328721645005969e-6,3.2423500573820945e-6,3.7063078019486267e-6,5.012901952495312e-7,1.215089183471471e-7,1.1155493381459448e-6
9,3.5055037710925447e-6,3.4518254077132243e-6,3.605408671764267e-6,2.3728985131769267e-7,1.1895607440347553e-7,4.1152031948627686e-7
10,4.702331667654735e-6,4.551891185976343e-6,4.963192182218487e-6,6.377131627614844e-7,4.08923127277683e-7,1.0846304287729474e-6
11,4.8941050749472774e-6,4.787433196946193e-6,5.022976895471968e-6,3.888419751571537e-7,3.1024536828945895e-7,5.104737407530327e-7
12,5.869666484916305e-6,5.738954724585871e-6,6.3470852874533365e-6,7.303894750474312e-7,1.5727530224698427e-7,1.5012974805824206e-6
13,6.946562147306351e-6,6.729324251781833e-6,7.309201073640781e-6,8.995871429764868e-7,6.037380860333852e-7,1.5676275594769113e-6
14,7.586818133626547e-6,7.2599860300698085e-6,9.037387619284218e-6,1.7575234757124706e-6,6.018914047309037e-7,4.0852198306875735e-6
15,7.710215167463325e-6,7.489868696256457e-6,8.07214083558229e-6,9.769261633475478e-7,7.025895261045215e-7,1.3252085749201408e-6
16,1.0058200819380055e-5,8.48947176040761e-6,1.607128536829536e-5,9.892794445777812e-6,5.564547134928478e-7,2.1058238985675312e-5
17,9.471818304446671e-6,9.105928438397787e-6,1.0046143775148491e-5,1.5707302185369564e-6,1.0368816574517375e-6,2.3011742327102873e-6
18,1.0254246801670936e-5,1.0005462234991895e-5,1.0599108251316495e-5,9.596151928313994e-7,7.876258558927494e-7,1.2224446883351276e-6
19,1.0713644845423961e-5,1.0398845702647634e-5,1.1679503528316147e-5,1.7086771951431289e-6,5.672138221050211e-7,3.4278822035146066e-6
20,1.1335301780238217e-5,1.1106393442825188e-5,1.1763568850118525e-5,1.0453113762763463e-6,6.73471218565951e-7,1.6338040591950252e-6
21,1.3168127025768791e-5,1.2569753951962404e-5,1.5334403087222715e-5,3.4969865230390017e-6,1.0291986934373956e-6,7.203232944511134e-6
22,1.2713006286155012e-5,1.2514633647517905e-5,1.3101256017183782e-5,9.606887279626032e-7,5.940935732332905e-7,1.675599526959591e-6
23,1.3382850253106462e-5,1.322092813236761e-5,1.3684064926055376e-5,7.206958734800637e-7,4.243592419877156e-7,1.1939604737249651e-6
24,1.4086073826037247e-5,1.3609815834324684e-5,1.5135570613010769e-5,2.2913414136900254e-6,1.318583961946003e-6,3.603116520763137e-6
25,1.576652895507327e-5,1.5323327148375364e-5,1.6659959991898232e-5,1.9582553470976433e-6,1.0040128814780936e-6,3.2230004262222288e-6
26,1.5507204799063717e-5,1.5019611914175238e-5,1.73231427232921e-5,2.893116130234442e-6,5.839112975569621e-7,6.063358675654311e-6
27,1.6700431460752996e-5,1.6298127486495436e-5,1.7313473315511278e-5,1.5823406444715552e-6,1.1629986884594601e-6,2.1142378642816234e-6
28,1.9412711198521346e-5,1.760650398651368e-5,2.6264647235862963e-5,1.103979688571167e-5,1.5377822192659521e-6,2.325624554414424e-5
29,1.8477240998863663e-5,1.806681131757809e-5,1.9401981164875227e-5,1.965810185555667e-6,8.678926701577337e-7,3.685289815694585e-6
30,1.9063019401938776e-5,1.873105327054634e-5,1.9737375328083762e-5,1.4435854746702846e-6,7.572849961291631e-7,2.27803806728663e-6
31,1.9927043778491632e-5,1.9473554468517068e-5,2.136665173419451e-5,2.510417654597368e-6,8.689367920680071e-7,5.054131662205812e-6
32,2.0580033633195566e-5,2.018347974490572e-5,2.1303529448105955e-5,1.694013078636155e-6,1.0436174307393386e-6,2.5894057209889916e-6
33,2.1551507296399967e-5,2.0886615126288142e-5,2.4245518870873045e-5,3.7725592466183267e-6,1.020740000487587e-6,7.628470658411354e-6
34,2.2677847846597054e-5,2.199405985516249e-5,2.347018088607491e-5,2.4077935900515757e-6,2.006045633511698e-6,3.3422094609356906e-6
35,2.3600670387707472e-5,2.219586759211429e-5,2.8071009011319115e-5,7.945758384603595e-6,1.639693822809531e-6,1.6547895029007562e-5
36,2.3732040211780692e-5,2.3204450693905295e-5,2.4857813631811826e-5,2.499713525754238e-6,1.5559615161251772e-6,4.309845198223771e-6
37,2.4267025221323873e-5,2.400558871544508e-5,2.484767588728303e-5,1.2971865398264962e-6,7.0098767912061e-7,2.1853331224762745e-6
38,2.586708030310824e-5,2.5104227661121582e-5,2.7482002164758673e-5,3.628675820620364e-6,1.6935641486607875e-6,6.927734066945439e-6
39,2.505889384004787e-5,2.4747975379108687e-5,2.5782085866651095e-5,1.4497714368713498e-6,6.324008739625905e-7,2.778349365603243e-6
40,2.769713996357608e-5,2.6583499971497298e-5,3.106012849092147e-5,5.667122586485331e-6,2.1691669206781344e-6,1.0957391255338609e-5
41,2.781279247642793e-5,2.7347135853090585e-5,2.877733137157166e-5,2.1837162711058306e-6,1.2511890960396761e-6,3.7493321870132017e-6
42,2.9531172947325666e-5,2.815291145748653e-5,3.496422043908957e-5,8.374096556141292e-6,9.831699962233755e-7,1.770257572433715e-5
43,2.922806113712623e-5,2.870020714257803e-5,3.0938709801629515e-5,2.7890769241868528e-6,9.696619099995383e-7,5.832714703087445e-6
44,2.971745197535414e-5,2.9326968249282475e-5,3.041000210478204e-5,1.66919549599912e-6,9.831002615298703e-7,2.85742226657281e-6
45,3.093465406434625e-5,3.0246028621791875e-5,3.347281358021583e-5,3.952661785664938e-6,1.139633437308238e-6,8.04935023488617e-6
46,3.201740647689634e-5,3.1316492239220735e-5,3.3313757882939394e-5,3.053239887319207e-6,1.8595578258826585e-6,4.910489570549627e-6
47,3.397386548379502e-5,3.2421906091052625e-5,3.978954847152448e-5,8.895839142977273e-6,2.9658665476273665e-6,1.9516173938514983e-5
48,3.396499600807152e-5,3.307363342254966e-5,3.5713090878371704e-5,4.2104493356707445e-6,2.6596246518172043e-6,6.650225549510198e-6
49,3.454842071884321e-5,3.394492343313079e-5,3.564955771781736e-5,2.796067691655984e-6,1.98560571420321e-6,3.843969532815337e-6
50,3.567046953054721e-5,3.4822290146824196e-5,3.810418691451846e-5,4.504782767589116e-6,1.5587469607249777e-6,8.934362177213506e-6
51,3.543519190157576e-5,3.4967599190798675e-5,3.631207119745017e-5,2.058836889994109e-6,1.0755036137537714e-6,3.6617591340490335e-6
52,3.740081240474163e-5,3.631882044941537e-5,4.048591255011389e-5,5.6921339197432045e-6,2.707228274936619e-6,1.058258828768566e-5
53,3.740062308335297e-5,3.68289746663088e-5,3.883124543243044e-5,2.8727695800900794e-6,9.826721590384378e-7,5.420242197232661e-6
54,3.924285864785973e-5,3.745240729064923e-5,4.9100770661503615e-5,1.0653650981626041e-5,2.265828206357986e-6,2.5312017044855566e-5
55,3.8416554023642324e-5,3.782410678097129e-5,3.996256849027551e-5,3.055272191105098e-6,1.2715351216449132e-6,6.396140202340913e-6
56,3.97371536604697e-5,3.930861136604815e-5,4.0997600231621615e-5,2.100901590287647e-6,7.462048742835047e-7,3.995708187584356e-6
57,4.1444851388395336e-5,4.0407697274605406e-5,4.4567686846904346e-5,5.705440320601099e-6,2.1100751825545168e-6,1.1225435364759995e-5
58,4.2921145358315666e-5,4.180965786435501e-5,4.5118163901334505e-5,5.279687828813358e-6,3.4111751174135946e-6,8.60383430596308e-6
59,4.55621940668987e-5,4.256185168191959e-5,5.728219194927746e-5,1.8418067835712517e-5,2.1228490969283113e-6,3.897239466843169e-5
60,4.4188307473347447e-5,4.3354755814460435e-5,4.617900381802095e-5,4.066092625537502e-6,1.9012200186807202e-6,8.146612859804761e-6
61,4.4849542717563365e-5,4.4278959571809136e-5,4.6250936988849356e-5,2.7590808659541978e-6,1.4005515598626373e-6,4.432218303512104e-6
62,4.501298327930419e-5,4.399905014611582e-5,4.7950077385205144e-5,5.625415161199128e-6,6.502473166314464e-7,1.0566021030654845e-5
63,4.603308350338327e-5,4.549506826802791e-5,4.7438591793520976e-5,2.7056597244321615e-6,1.3150697050740635e-6,5.375009551193453e-6
64,4.8176035752062905e-5,4.691825779828184e-5,5.249101965085121e-5,7.192516370236727e-6,1.9857538625373978e-6,1.4835807030035631e-5
65,4.771918045040376e-5,4.693477104818852e-5,4.9940631452439775e-5,3.8603955912959865e-6,9.290372764670133e-7,7.10449275353392e-6
66,5.116753565920585e-5,4.897745990235434e-5,5.917667750537567e-5,1.3326736858476985e-5,3.187158340598449e-6,2.749960732518333e-5
67,4.973638180090294e-5,4.891928138799603e-5,5.260770107214479e-5,4.2911502984165645e-6,9.201804840041433e-7,8.54733759817828e-6
68,5.143695527551139e-5,5.051357440957126e-5,5.292392168164367e-5,3.928344803139583e-6,2.8623366501698245e-6,5.426501389292428e-6
69,5.058854319713422e-5,4.962423040211984e-5,5.464049069793464e-5,5.4960336385777856e-6,2.039912186329634e-6,1.1708087808186966e-5
70,5.2481805090894194e-5,5.186528166968451e-5,5.4662333639094026e-5,3.291982079500097e-6,1.1551439116336098e-6,6.4318592613671605e-6
71,5.346955313878192e-5,5.1880876665543244e-5,5.8013764712651284e-5,8.69860513666001e-6,2.049173823610501e-6,1.626650298916846e-5
72,5.456458377318401e-5,5.365027760992858e-5,5.685203374088305e-5,4.436517800150014e-6,2.284976537510839e-6,8.018802699621146e-6
73,6.419565216866521e-5,5.716268542219861e-5,9.085712580480166e-5,4.423936638029433e-5,4.340663459176489e-6,9.416859772100455e-5
74,5.70327380505875e-5,5.580687760124986e-5,5.9360715068165156e-5,5.251850366503031e-6,2.8368662025219225e-6,1.0220705685480097e-5
75,5.740341228933312e-5,5.67838683875039e-5,5.897158262598853e-5,3.061755521559362e-6,1.646822090960413e-6,5.556397857033528e-6
76,5.937769053242023e-5,5.8151666652161655e-5,6.304779316454195e-5,6.402580491556057e-6,3.2608965828026273e-6,1.371713765946815e-5
77,5.851206074406056e-5,5.7815069719025e-5,6.0185090937330434e-5,3.3949629046529826e-6,1.5052557799713232e-6,6.8628826017334965e-6
78,6.160638048454696e-5,5.967215188723908e-5,6.993015584696084e-5,1.1061908888995959e-5,2.4449518302996865e-6,2.4611391359369332e-5
79,6.140542933326803e-5,6.047461510505854e-5,6.35927480474356e-5,4.493811973150701e-6,2.532829231778092e-6,7.779138771108394e-6
80,6.636504956718057e-5,6.284031884293014e-5,7.901667036432841e-5,2.0446098355721757e-5,4.5757257199707945e-6,4.222874195788091e-5
81,6.396961010413878e-5,6.288601499259429e-5,6.626918416059819e-5,5.292760055160458e-6,2.769544661892693e-6,9.146865760693132e-6
82,6.509319726256771e-5,6.410722819732382e-5,6.704119892293068e-5,4.367783591872131e-6,2.280563503803264e-6,8.413208347488919e-6
83,6.65429597841251e-5,6.508445557816726e-5,7.026814186650396e-5,7.936070204928901e-6,2.2088628959129456e-6,1.628350635872591e-5
84,6.535620809911023e-5,6.450574636656784e-5,6.77718324472157e-5,4.44776241619794e-6,1.301773119328897e-6,8.374036935628294e-6
85,7.133493196017568e-5,6.764789790033705e-5,8.227331178906943e-5,2.1944789778235454e-5,2.762745110635252e-6,4.1993222172896274e-5
86,6.773972772895203e-5,6.666967849334783e-5,7.092757389561817e-5,5.537955641076563e-6,1.7069432618427197e-6,1.144491734404421e-5
87,6.826666581724029e-5,6.718852119144721e-5,7.012443969365816e-5,4.522153449594101e-6,2.8742333071630756e-6,7.663872729872415e-6
88,7.035674154669065e-5,6.850369810905199e-5,7.650179445543849e-5,1.0245269016783072e-5,2.6602812216618166e-6,2.0918378228237916e-5
89,6.999803023347683e-5,6.885245682401085e-5,7.231982184446097e-5,5.189978565782643e-6,1.63676134036813e-6,8.727427832864157e-6
90,7.241443924682424e-5,7.010001953218125e-5,8.104719502669262e-5,1.4341145892456055e-5,2.802684709579897e-6,3.0115282223752095e-5
91,7.278281247891128e-5,7.180384542554728e-5,7.491007593064103e-5,4.817566286273968e-6,1.631615605187702e-6,8.669733876009829e-6
92,7.436211249552275e-5,7.284359847280688e-5,7.669525140681102e-5,6.42033004815915e-6,4.199170397344657e-6,9.532718102300435e-6
93,7.476513680577094e-5,7.319127913557515e-5,7.920831404314096e-5,8.112828934778103e-6,3.190144016222971e-6,1.7077471705523884e-5
94,7.477915657759404e-5,7.375837083831201e-5,7.778033606311336e-5,5.0568529388051344e-6,2.7460866520168324e-6,9.090612043108324e-6
95,7.673412327131834e-5,7.466173121601063e-5,8.368026349482328e-5,1.1885013169697616e-5,2.320256370502606e-6,2.462337634414394e-5
96,7.633605972542705e-5,7.531415578517858e-5,7.913777304551722e-5,5.340295462722843e-6,1.6830550570767289e-6,1.048367865662071e-5
97,7.432760503108476e-5,7.338253509812923e-5,7.633778271529722e-5,4.401156214074228e-6,2.67545445828339e-6,6.857672440383058e-6
98,7.908770204381707e-5,7.752141958789576e-5,8.358556667762153e-5,8.41020716645725e-6,2.785315316374283e-6,1.6785364964538425e-5
99,8.037232824705369e-5,7.898546600746346e-5,8.303045775309308e-5,6.152921890226737e-6,4.035539888874511e-6,9.19230231634975e-6
100,8.133833734023149e-5,7.937212030028156e-5,8.894663517869718e-5,1.0863536111494492e-5,2.6841837992738304e-6,2.378059934509006e-5


==> data/mefGalois-expensivePairwise.csv <==
Size,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
0,4.378538323770067e-5,4.267919586194709e-5,4.693673954311894e-5,5.860161228714007e-6,1.8391390088074756e-6,1.2663335008205446e-5
1,2.731922436047585e-4,2.698484191352861e-4,2.82414607408801e-4,1.616958585218737e-5,7.088941149124228e-6,3.034921291585614e-5
2,1.0786048312828918e-3,1.0558134641361484e-3,1.1585641696276888e-3,1.249941595931486e-4,3.207011895744308e-5,2.541910039390949e-4
3,2.1871184439771164e-3,2.1002166281841685e-3,2.273180019675326e-3,2.758480485800439e-4,2.565521766338189e-4,2.9133344909840447e-4
4,3.175037658339326e-3,3.104464582129189e-3,3.4007125362618433e-3,3.710699062532346e-4,8.577396692919815e-5,6.928406879008249e-4
5,4.6509605180251965e-3,4.59719999095397e-3,4.799016453757832e-3,2.5823147876247404e-4,1.356895187889524e-4,4.7363573194611307e-4
6,6.7449937963761294e-3,6.56689655205225e-3,6.943500354026698e-3,5.924700488036488e-4,5.47999828551075e-4,6.360487671660403e-4
7,8.55448800916476e-3,8.349625802269979e-3,8.864882460759754e-3,7.097704652941623e-4,5.288102589830517e-4,1.0567540627325037e-3
8,1.0502304528518178e-2,1.0385638982777154e-2,1.076224384922231e-2,4.3745064510259914e-4,2.1370346761155206e-4,8.345793894856443e-4
9,1.3689999133654082e-2,1.3226359109905843e-2,1.4513057917617493e-2,1.4416898741807015e-3,1.0008333540107947e-3,1.980563700980644e-3
10,1.5822574929731294e-2,1.5661112747935677e-2,1.625908289418452e-2,6.144229614447846e-4,2.4328529088882777e-4,1.092648562788956e-3
11,1.8913046778699746e-2,1.8740748309637383e-2,1.928895131025683e-2,6.020459278604888e-4,2.0583723426501272e-4,1.0599286583519313e-3
12,2.260050918448844e-2,2.2175740738035396e-2,2.3575478843063002e-2,1.3224454146455395e-3,6.525558611078393e-4,2.272299409117416e-3
13,2.6078756828016567e-2,2.5821331382948336e-2,2.6613359028983277e-2,7.472341838363462e-4,4.400766097687269e-4,1.2913641505688982e-3
14,3.0314508874141652e-2,2.9698111313939457e-2,3.138542684086568e-2,1.7211644291640748e-3,1.0175184979606426e-3,2.3998200474411955e-3
15,3.4957802157698406e-2,3.395216303638876e-2,3.715900599684714e-2,2.864198378792993e-3,9.35911806549792e-4,4.362755209993657e-3
16,3.954538036727615e-2,3.8329378739305184e-2,4.159513185970928e-2,3.300741357661321e-3,1.9833625876613296e-3,4.8026410940466896e-3
17,4.352417111805351e-2,4.285529634109934e-2,4.46715178316742e-2,1.760643122906905e-3,8.789526853129468e-4,2.4118743517112908e-3
18,5.0161409769927105e-2,4.871220069691372e-2,5.24054953628542e-2,3.440714228716238e-3,2.283103529863202e-3,4.315810897302697e-3
19,5.427440101946553e-2,5.352735806737323e-2,5.529493321190681e-2,1.7145512897369319e-3,1.1019051206538858e-3,2.5371193680560882e-3
20,5.950717006077371e-2,5.8704554713121936e-2,6.123888207683137e-2,1.977103219260426e-3,3.9405607663134347e-4,2.9967318818671985e-3
21,6.61775133416669e-2,6.500123431291642e-2,6.85535024801359e-2,2.8917180677868427e-3,1.3850351666454277e-3,4.471692085801843e-3
22,7.404950700093592e-2,7.105275460070874e-2,7.84683800580616e-2,6.249610384706689e-3,3.8647196361235917e-3,9.173225807076756e-3
23,7.865379166098715e-2,7.745011033264745e-2,8.044679251749283e-2,2.547777633796783e-3,1.7575425964896896e-3,3.8031579454976764e-3
24,8.564351313927054e-2,8.426960085125179e-2,8.7802013064712e-2,2.892175831743905e-3,1.7094466696407583e-3,4.170107869446225e-3
25,9.513689799383987e-2,9.32603174669518e-2,9.766845939012508e-2,3.5810818744450145e-3,2.8716262364964404e-3,4.589284897556178e-3
26,0.1035359760467878,9.997625480248867e-2,0.11078453243406385,7.836156213303327e-3,3.7193005925865857e-3,1.2098184026144054e-2
27,0.10895148840779595,0.10676226086445555,0.1124795034207585,4.742961166579454e-3,3.2890858654936895e-3,6.517074996464439e-3
28,0.11873043376243307,0.11510556182552137,0.1241148583781372,6.959007396617213e-3,3.7891113811526233e-3,1.0340228457826872e-2
29,0.1286516121079482,0.12418170383040585,0.13504180394670584,8.054786806943121e-3,5.160334508625763e-3,1.1734905201527049e-2
30,0.13309249899458292,0.13072793802499896,0.13689390837507312,4.596001735949921e-3,2.455131534136632e-3,5.8033642758615915e-3
31,0.13901854909935765,0.13685674573823736,0.14326910865167433,4.16594011478608e-3,2.2227750259821624e-3,5.7996189350698e-3
32,0.1532982683082849,0.15090238263933098,0.1561574284883167,4.005277599958461e-3,2.6392462921679674e-3,5.277121448969773e-3
33,0.16387178651082923,0.15955880698877614,0.17332578046459404,8.874728086354453e-3,3.4351509803922237e-3,1.3722438582323386e-2
34,0.1686951106177557,0.1657193749600819,0.17340863279719737,5.3863968948526875e-3,3.329708422939059e-3,7.4743013342691966e-3
35,0.17988698010930318,0.17493907417875665,0.19089464626037322,9.630516685973634e-3,1.1546459500498332e-3,1.3664098208567454e-2
36,0.1908510449130214,0.18507211538227342,0.19896753848394533,9.05301818720008e-3,6.228986484947127e-3,1.1107911647108422e-2
37,0.21500585133993202,0.2090081201045703,0.2219890885527194,8.946478250085358e-3,5.532562918301548e-3,1.4331938346028127e-2
38,0.21487088958072287,0.21035487053886756,0.2180936587490578,5.252572446849711e-3,2.57501055037775e-3,7.799090598912062e-3
39,0.22754121828964144,0.22235038627776604,0.23158642677319421,6.195474774143884e-3,4.535002184107801e-3,7.507259493646606e-3
40,0.239113643704768,0.231610226543271,0.2506996414500463,1.2134162385282655e-2,5.44944411488959e-3,1.7727448439090986e-2
41,0.2543764157927459,0.24592193857281625,0.2593654629978118,7.764533993161658e-3,4.606136502374679e-3,9.912182884340773e-3
42,0.2739398077876346,0.26393684433889575,0.28960435577124977,1.6673135503953895e-2,7.160702835319636e-3,2.502991712703009e-2
43,0.277250254987642,0.2733352529750361,0.28466213590145345,7.130807994942207e-3,1.999291394161975e-3,9.617789511797184e-3
44,0.2958051278730757,0.29069071374004124,0.30261664893235624,7.290909341613543e-3,3.8972016271284957e-3,1.0452001420874766e-2
45,0.3075229702986447,0.3016053485995508,0.31383433219705087,8.214346911744415e-3,6.483091316243503e-3,9.224221331701822e-3
46,0.32031386414251756,0.30779629612108694,0.3305902265268378,1.384639062512723e-2,7.98157070795133e-3,1.8573324871510002e-2
47,0.32959078004724385,0.3228712201688419,0.334117903530326,7.13282765580808e-3,3.47849878424779e-3,1.059770739497022e-2
48,0.3389371862073555,0.3294803441652524,0.3530988963739219,1.3417791360818618e-2,3.938212833115046e-3,1.729218471611804e-2
49,0.36242948783031653,0.3538742796614921,0.373434715833658,1.2078803694465843e-2,3.240634331935638e-3,1.6015444749199893e-2
50,0.386831953975161,0.3782310803708242,0.3967769901855718,1.153207701223073e-2,4.320723872297094e-3,1.487372458138968e-2
51,0.3833944838943353,0.3788690419360137,0.3916168085816025,7.892750285325762e-3,5.563931771155007e-4,9.772519331674251e-3
52,0.39687115247791854,0.390164385165311,0.4011548414373465,6.459257666286605e-3,2.4755327934447846e-3,8.454358807269451e-3
53,0.4105054266234826,0.4035249747494163,0.41518657437245565,6.935479076954641e-3,3.295622498626471e-3,8.97710357539121e-3
54,0.4471390652112556,0.4282222102125767,0.47071298975424725,2.4787436907348005e-2,9.686515788447004e-3,3.4000089514386524e-2
55,0.44930364052379446,0.4372642226262542,0.46247954757018306,1.456262892208857e-2,7.606630961505141e-3,2.0326190502393947e-2
56,0.46404295716638444,0.45855472999937774,0.46843873233228805,5.651403644380882e-3,2.4462380942652435e-3,7.560377911622891e-3
57,0.4803400916656149,0.47214570783277543,0.48880274241795024,1.0481657928748962e-2,4.734121664417529e-3,1.345762601227616e-2
58,0.49003928448018996,0.4819023960008053,0.4931370526055616,5.547609418318351e-3,9.106573761528125e-4,7.153989044281477e-3
59,0.5108943169573953,0.5051777811186184,0.5210212928371524,9.681015284203965e-3,6.100626431698748e-4,1.1998655822094136e-2
60,0.5270331480217768,0.5224479648750275,0.5335941470851443,6.243352274063595e-3,2.1604885429648557e-3,8.094309612513922e-3
61,0.5662235096657847,0.5410694559996045,0.6020878481655624,3.411054440407847e-2,1.4032462303329628e-2,4.405833631818811e-2
62,0.5915833792729851,0.5775168647918083,0.6157430971288704,2.3369793399592227e-2,2.2788584805295033e-3,3.0206365208539202e-2
63,0.6044554475814342,0.5963412495002558,0.6076027189531791,5.665156541629227e-3,1.377475413998297e-3,7.2683118947588e-3
64,0.6286566282084701,0.5940921883757255,0.662730532166582,3.9524852358275554e-2,3.4595964201034356e-2,4.251263906971048e-2
65,0.6582523665392728,0.6303289860807126,0.6886500516257001,3.6438666248869954e-2,1.4747823748621158e-2,4.745696487528095e-2
66,0.6639316923926041,0.641604938367891,0.6853455869143847,2.8709504465249953e-2,1.4285903417961265e-2,3.917021373978062e-2
67,0.6953943620401333,0.6622867840815161,0.7449819119983658,4.6883823269806134e-2,4.974331658607362e-3,5.9745936462982846e-2
68,0.7123605866048214,0.6963211809379573,0.7369147136887477,2.3589899967727538e-2,5.016456166534511e-3,3.1248916081369003e-2
69,0.7189850146244984,0.7120153777486848,0.7299465722499008,1.036462958924148e-2,5.714523460746638e-4,1.2943042664564745e-2
70,0.7407532871917889,0.7075096605064269,0.7922534070658003,5.2552247134390204e-2,7.3381808108375565e-3,6.768182678786798e-2
71,0.732231610315163,0.7276960820066354,0.7400330126874906,7.500694299870822e-3,8.830664700225687e-4,9.449816754451003e-3
72,0.745404711416389,0.7334858899994288,0.7501820027913103,8.388408495507732e-3,1.7733058520300249e-3,1.1032681845232437e-2
73,0.791642112540103,0.767869411495667,0.8122336742908374,2.4610794053884326e-2,2.048781383536536e-2,2.7834340345558532e-2
74,0.7869074387711711,0.7783063699380364,0.7926864786886654,8.48800773618176e-3,3.811307875366765e-3,1.1069812877535687e-2
75,0.8328804649578766,0.8244387921240559,0.8381847846661306,8.630505145349692e-3,4.010595332753553e-3,1.2063122461010205e-2
76,0.8682788672085735,0.8443662885001686,0.8861280881246785,2.4219263368278985e-2,1.0136366669030394e-2,3.214824834007199e-2
77,0.867980623437082,0.8572810098739865,0.8734194261875625,1.0563641433413797e-2,3.5598387573071433e-4,1.2560376928236656e-2
78,0.9078329734972309,0.876604058617886,0.9334708177496698,3.22742912911734e-2,1.6749936765412147e-2,4.245812835693704e-2
79,0.9215415592719486,0.913545870190319,0.9305172546264657,1.0708405414410148e-2,1.4706990594732725e-5,1.30743824907031e-2
80,0.9312670998757918,0.9262925135020244,0.9392228816250281,7.928515170157241e-3,3.0412014990967573e-3,1.0942383973234328e-2
81,0.9714740685427993,0.9552521878334421,1.000238061876189,2.8161647679310665e-2,8.77560864270082e-4,3.658526791296725e-2
82,1.0043600494791463,0.983171547875827,1.0412537123120273,3.7004218906750305e-2,2.5081449608671674e-3,4.5547719350097604e-2
83,1.053734553563724,1.035864547440724,1.0637761146263074,1.7033727778903506e-2,3.6571936264712113e-3,2.230198290131366e-2
84,1.096533239895507,1.0824918993748724,1.1095052863747696,1.5233547110683133e-2,1.1729873939472012e-2,1.7737780716319183e-2
85,1.0993756856232721,1.0798317623721232,1.1104208753731655,1.851862414391899e-2,1.9602629341741035e-3,2.354751016723152e-2
86,1.1147893966056774,1.1049026557520847,1.1301735818536447,1.461352085175292e-2,2.294811143360314e-3,1.8911532560034083e-2
87,1.1559137529141783,1.1222335621187085,1.1737184027909582,3.207322155009641e-2,1.2530555583604497e-2,4.1118077596743595e-2
88,1.174906101083252,1.162840803666768,1.186971398499736,1.4925514221389668e-2,6.764740935469818e-3,1.901636748933202e-2
89,1.2020390427320915,1.1829905411887012,1.225337518755623,2.3398310633316485e-2,1.0975569880323294e-2,3.25987185301725e-2
90,1.2151017975187035,1.1868015349900816,1.225850010708503,1.9230214153516566e-2,1.6727146055466394e-4,2.4821935113753076e-2
91,1.2724058238961031,1.2588475961650452,1.2950501200657527,2.1574775967582706e-2,6.621177936818011e-4,2.647843987515456e-2
92,1.3240763394151145,1.2969595118756843,1.374757007621156,4.972487183627904e-2,2.3686579152126797e-3,5.988854014790245e-2
93,1.3341267455828831,1.3093016722505126,1.347508132582637,2.39604973868702e-2,3.875401334274442e-3,3.0902989545753858e-2
94,1.3461356186253397,1.3372814542490232,1.3536642442522862,1.0681570251516354e-2,5.5769922906666455e-3,1.4870824453795404e-2
95,1.3991536120007975,1.3883030644986625,1.4165258232524138,1.6543268608904534e-2,3.219554004317615e-3,2.134064534272333e-2
96,1.436613267873933,1.4314561271227528,1.4448877312485517,8.049863432765276e-3,1.3598787518276367e-3,1.0339653676904655e-2
97,1.4889688903507097,1.4453732104581527,1.5325645702432666,5.391918113103298e-2,2.465469217366757e-2,6.85511815256684e-2
98,1.4918170873558363,1.466788143833886,1.5168460308777867,3.013591328226011e-2,1.979574759426481e-2,3.661230243945596e-2
99,1.5376208600800965,1.5094341068743233,1.560952623744015,2.889164785095263e-2,1.4321509745059302e-2,3.734534511510471e-2
100,1.557334343938237,1.5361787005667793,1.5740955333749298,2.1139450523092553e-2,1.3754925887336606e-2,2.533486044314808e-2


==> data/mefGalois-goodSum.csv <==
Size,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
0,8.156319270188907e-7,7.984379333828187e-7,8.502022331042278e-7,8.15093508313106e-8,4.606873596079195e-8,1.4170534553079557e-7
1,1.2987039209168784e-6,1.2754418889145728e-6,1.3373425737300853e-6,9.796705733629519e-8,6.013673554681248e-8,1.6750927624419477e-7
2,1.5245084139641089e-6,1.4748248176424846e-6,1.702713731557769e-6,2.772184062259492e-7,8.361259250225324e-8,6.011628198684755e-7
3,1.7285010037535432e-6,1.6992042936669698e-6,1.7897997208679886e-6,1.3344267122442713e-7,6.07906786313105e-8,2.3426847038524806e-7
4,2.148134768195737e-6,1.980207526872216e-6,2.7882809885681356e-6,1.0245462044722954e-6,1.3347824104767062e-7,2.157985302411637e-6
5,2.2856022920659106e-6,2.2300845597013306e-6,2.3787333262003425e-6,2.568874668898525e-7,1.7727132370126303e-7,4.013625689573401e-7
6,2.4736955172255342e-6,2.4437304222495554e-6,2.5432121428186187e-6,1.4142276311433115e-7,7.824585597086042e-8,2.558648764635627e-7
7,2.667338425504705e-6,2.592474137068998e-6,2.9085820997941514e-6,4.521635922456598e-7,9.304388937834973e-8,8.554083274507392e-7
8,2.886937748101736e-6,2.832268689227478e-6,3.00291632404228e-6,2.7171475818442474e-7,1.3706727526425933e-7,4.89619860384625e-7
9,3.274428942841149e-6,3.051775811980819e-6,4.071773979183413e-6,1.3491218045335723e-6,1.760028568048671e-7,2.8507864045874895e-6
10,3.4296555065404016e-6,3.373341363430163e-6,3.5702345023523248e-6,2.9541577297021377e-7,8.625278913045237e-8,5.443269202457686e-7
11,3.930799990933024e-6,3.8530263453770825e-6,4.0506256527541635e-6,3.073399193082712e-7,2.1978708732754913e-7,4.853250391950171e-7
12,4.362112429853962e-6,4.218015636210944e-6,4.856037726598679e-6,8.082433225141116e-7,2.6483438622009113e-7,1.6290292968121534e-6
13,4.555977951152288e-6,4.491849681854006e-6,4.739022623010115e-6,3.2857691321991407e-7,7.465907746158123e-8,6.53576339414583e-7
14,5.070955188047994e-6,4.88460326345326e-6,5.743575218189829e-6,1.0096415964542345e-6,2.577881112205956e-7,2.2512819516445707e-6
15,5.2471113812321326e-6,5.182142886571899e-6,5.488709910220172e-6,3.4944496035911553e-7,1.3188983933635988e-7,6.856326944910703e-7
16,6.57811665824697e-6,6.240308917597826e-6,7.385540655041302e-6,1.7441143885147704e-6,6.116684995111969e-7,3.508852210744247e-6
17,6.226238086982574e-6,6.104749923762394e-6,6.4476105973356894e-6,5.302159333825607e-7,2.961584320814461e-7,1.0367423271509826e-6
18,6.537166160301955e-6,6.458211890801635e-6,6.66289531552083e-6,3.4270572530922143e-7,2.0487054315269833e-7,5.877947550067667e-7
19,7.182365027368558e-6,6.940140374199506e-6,7.660053926024422e-6,1.0646865646076522e-6,6.050284250151744e-7,1.9343516368757304e-6
20,7.341174368591538e-6,7.244954605513869e-6,7.665557869082056e-6,4.855284198064684e-7,1.3301737546701835e-7,9.715302641114594e-7
21,7.94103073142903e-6,7.65716258864266e-6,9.17282471485388e-6,1.5692579983958658e-6,3.7613980238134e-7,3.4813348467972626e-6
22,8.230479392597805e-6,8.043259545908754e-6,8.709007043087295e-6,9.142790601228215e-7,4.102117207873698e-7,1.7284183255796851e-6
23,9.099223330993803e-6,8.472970322790473e-6,1.1879727942563972e-5,3.7367129334733575e-6,5.148151362413828e-7,8.48476076792569e-6
24,9.265703405677492e-6,9.088161677437594e-6,9.842388230928024e-6,8.626672967597234e-7,4.916696443763933e-7,1.6299768153542037e-6
25,9.429339995455711e-6,9.310216915363425e-6,9.627347933999536e-6,5.243680599206654e-7,3.299201682801076e-7,9.269245140540763e-7
26,9.904428107603065e-6,9.729820947359869e-6,1.0626308688417384e-5,9.703969791572006e-7,3.3742268521617357e-7,2.077172317562641e-6
27,1.0429061351914214e-5,1.0301423494638958e-5,1.0734888678124291e-5,6.386300292874599e-7,3.3251819861943635e-7,1.2360334975069278e-6
28,1.1251354987482922e-5,1.0947601553345224e-5,1.1924391400367496e-5,1.4733398705732504e-6,6.873505961437223e-7,2.547604074334239e-6
29,1.1375028676886554e-5,1.1179883093309625e-5,1.1797116063905481e-5,8.856141902298598e-7,4.4197662461605937e-7,1.714778770227579e-6
30,1.2167902539948136e-5,1.1546040742127797e-5,1.4454837197046181e-5,3.819633809633553e-6,4.156941793083025e-7,8.076160200098811e-6
31,1.2041638723244898e-5,1.1815889969220443e-5,1.2774082442420768e-5,1.192179471574808e-6,3.4916778454452805e-7,2.3701593736747732e-6
32,1.2652995327414667e-5,1.2476295022237287e-5,1.2997401327263734e-5,7.558806937661445e-7,5.329443081780628e-7,1.1836878452406106e-6
33,1.3301080317277206e-5,1.293809987513002e-5,1.4339652519490505e-5,1.910808986583643e-6,6.762739389748607e-7,3.7860229461035738e-6
34,1.3319365600345903e-5,1.3186787750597008e-5,1.3763482410506383e-5,7.221626114241382e-7,3.4760733584503e-7,1.3947187069211677e-6
35,1.453195948364747e-5,1.412818517360208e-5,1.5619696343380423e-5,1.949403186981166e-6,9.118769849776285e-7,3.905597265763442e-6
36,1.4427677186397931e-5,1.4225114328388292e-5,1.4852793719289061e-5,9.618094296967609e-7,4.646088789028039e-7,1.72716553234079e-6
37,1.621087105492228e-5,1.503641918713512e-5,2.066647384216184e-5,7.493907159158738e-6,7.056240725032745e-7,1.595581009698154e-5
38,1.5610801653569327e-5,1.5256477935920118e-5,1.6425696617609005e-5,1.6692236131261624e-6,8.47600627621651e-7,2.9533602372237938e-6
39,1.5773657929602315e-5,1.551638669207116e-5,1.630807621020963e-5,1.1988364326481935e-6,5.662872027513241e-7,1.95791161307642e-6
40,1.660179066280467e-5,1.613707793031673e-5,1.8387406870180883e-5,2.6012436245499866e-6,7.710861545000028e-7,5.7064488567551175e-6
41,1.659572603764271e-5,1.634686126878767e-5,1.7139505459137354e-5,1.1988264353313901e-6,6.833983377835162e-7,2.094352948348435e-6
42,2.1052720418723874e-5,1.7406193112791016e-5,3.848348125220409e-5,2.2742361600415348e-5,1.158401008231285e-6,5.216504705046784e-5
43,1.7963520951608946e-5,1.7586547439350972e-5,1.8861168850487704e-5,1.942982679752578e-6,8.403580421406139e-7,3.463545843365826e-6
44,1.8232346503417014e-5,1.7940489777464026e-5,1.901390790269797e-5,1.4434292515103644e-6,6.848351788081751e-7,2.701397561830708e-6
45,1.9420371742073343e-5,1.8677363119233237e-5,2.1087327515396995e-5,3.6054339558443617e-6,1.6959315772215472e-6,6.3352051027734825e-6
46,1.9051572713529837e-5,1.878273185106487e-5,1.9932577030704812e-5,1.5508544748289268e-6,5.863161567200021e-7,3.0705896459448876e-6
47,2.03455386883807e-5,1.928489498419748e-5,2.5396066553446845e-5,6.5311630324394195e-6,8.601398884677666e-7,1.4819944488260207e-5
48,2.0160405545537836e-5,1.980934991053145e-5,2.1114288425210603e-5,1.871948492983354e-6,9.507342422050039e-7,3.3884207805930095e-6
49,2.00351329043598e-5,1.984435356533942e-5,2.049405551750028e-5,1.009515864944719e-6,4.915403989574672e-7,1.8536235964979096e-6
50,2.1089595885383423e-5,2.0670771217358086e-5,2.2722925604829985e-5,2.449247370273978e-6,7.732482573145392e-7,4.930312862245414e-6
51,2.1349035675474654e-5,2.0926958189860053e-5,2.2012566381430155e-5,1.775328853113269e-6,1.2855945614040304e-6,2.577263955638876e-6
52,2.2669855689887832e-5,2.151910599587876e-5,2.7829498823808015e-5,7.060097063246729e-6,1.0944084638754026e-6,1.6070581690355206e-5
53,2.2174174552025003e-5,2.1851036643675732e-5,2.3240280318009003e-5,1.680168864653429e-6,7.296524227732664e-7,3.460428615783394e-6
54,2.2659547981569705e-5,2.245490203071337e-5,2.3230301662873114e-5,1.0772034867989403e-6,5.223117484352426e-7,2.1581978755267143e-6
55,2.315214714203576e-5,2.2687616040778114e-5,2.486040603062025e-5,2.5608148958815043e-6,6.714170510139101e-7,5.607319722206686e-6
56,2.4908807345793456e-5,2.4207050663007298e-5,2.6027893544852604e-5,2.979934703145577e-6,2.126707115990393e-6,4.069628442250394e-6
57,2.4320089620193537e-5,2.3716109549132354e-5,2.6745204893074775e-5,3.5455489895299465e-6,8.6906897243592e-7,7.320191074691768e-6
58,2.4955101325934206e-5,2.4575175537007372e-5,2.5796738131084082e-5,1.8032904463695465e-6,9.883774153159256e-7,3.2593919253160004e-6
59,2.572743530001732e-5,2.4796886938021807e-5,2.909936457609886e-5,5.575311267188281e-6,1.0780200373541083e-6,1.1642798154284469e-5
60,2.5567865848961042e-5,2.5190836405100935e-5,2.6811659805728013e-5,1.978178930933431e-6,3.975834598841739e-7,3.9712847219535214e-6
61,3.0210192291042505e-5,2.6186063882753853e-5,4.625357945109005e-5,2.569785065539409e-5,9.540966316021693e-7,5.46666368153621e-5
62,2.6963783630292372e-5,2.6458676417788084e-5,2.9193648190367557e-5,2.615647049062946e-6,8.658154536300062e-7,5.53045516605455e-6
63,2.7040302213195718e-5,2.672649516631789e-5,2.77274162025104e-5,1.4728410427314732e-6,7.815756711742718e-7,2.754896290221355e-6
64,2.940716296951556e-5,2.856640918833568e-5,3.100792991323105e-5,3.897002034907845e-6,2.128985440814129e-6,6.6002534366132e-6
65,2.8664608653807004e-5,2.8229404465260435e-5,2.9591176123463082e-5,1.950110713881262e-6,9.811741932900754e-7,3.369507145629304e-6
66,3.0221359931844912e-5,2.8962099037330574e-5,3.555316499320454e-5,7.20238805334095e-6,1.6545995032616322e-6,1.610516826286125e-5
67,2.9755409009708245e-5,2.9152098988072962e-5,3.141836004714208e-5,3.1355010850585904e-6,1.1656462350289707e-6,5.305430141472216e-6
68,3.0196239769461532e-5,2.9826221791107038e-5,3.09321811663262e-5,1.7757395530318057e-6,9.663877095638416e-7,3.2127300166244676e-6
69,3.16477957270952e-5,3.0744944975142437e-5,3.490480984665185e-5,4.950158963217744e-6,2.4299462780513753e-6,9.959718013664173e-6
70,3.09184147603697e-5,3.0460260376021762e-5,3.248492994638065e-5,2.315518211590489e-6,9.381840597328379e-7,4.89392678824568e-6
71,3.301316973301713e-5,3.12548318725272e-5,4.076058321688516e-5,1.0596375617392841e-5,1.3003315244708136e-6,2.4141557226421284e-5
72,3.260885021300019e-5,3.186664999315054e-5,3.418115562137748e-5,3.57666252704547e-6,1.8614888435297473e-6,7.039952323580039e-6
73,3.64257729598974e-5,3.248036735841135e-5,5.501984633124165e-5,2.551348949634105e-5,2.5103933712204085e-6,5.8673660285564396e-5
74,3.403865384753836e-5,3.347284233486323e-5,3.591993001358866e-5,3.0671867500910917e-6,8.861160845412166e-7,7.035997242049994e-6
75,3.3786985945128306e-5,3.333172804057134e-5,3.442363412125909e-5,1.877619976093759e-6,1.1751055914734724e-6,3.2896752492187733e-6
76,3.4822899544495756e-5,3.404268649371478e-5,3.8150726135252024e-5,4.151305830532707e-6,1.4262973372730654e-6,8.845127438136232e-6
77,3.435104849220934e-5,3.381066125155734e-5,3.547819306658996e-5,2.513287225813408e-6,5.319292715280233e-7,4.18347654094023e-6
78,3.669940898690852e-5,3.5036885526601294e-5,4.233787774488419e-5,9.766018077851134e-6,1.7123597657536327e-6,2.043383740710723e-5
79,3.5499041466341123e-5,3.486005150480663e-5,3.685520412688022e-5,2.9980612818943027e-6,1.3741852710205782e-6,5.1802119668373255e-6
80,3.5891773235988184e-5,3.550104471758923e-5,3.6916625519464226e-5,1.8686428148552895e-6,8.744794338249837e-7,3.4682960556878425e-6
81,3.842413725852985e-5,3.7474021592245916e-5,4.105570478703611e-5,4.659073945572838e-6,2.6411106524512717e-6,8.908234762819965e-6
82,3.738394809051603e-5,3.6859456984173234e-5,3.8571556642387146e-5,2.393812468628792e-6,1.2513942799454648e-6,4.40439789823368e-6
83,3.93565922213184e-5,3.7567907647953224e-5,4.617069723625252e-5,1.0631896641847933e-5,1.3958664893994586e-6,2.242362177920197e-5
84,3.894282738347048e-5,3.821639852860307e-5,4.039119080671869e-5,3.4141949999642365e-6,1.7657539810270205e-6,6.102045288524266e-6
85,4.8104392987528863e-5,3.8684028679417244e-5,8.527594853008205e-5,6.0523943015568746e-5,1.8359373399851557e-6,1.2869968609062937e-4
86,4.106301653215501e-5,4.011673037156748e-5,4.300054201433526e-5,4.154664159809786e-6,2.630802978078894e-6,7.153768934473134e-6
87,4.256389966344997e-5,4.161279086319281e-5,4.387096083082777e-5,3.5667164478811486e-6,2.9872067660977795e-6,4.57849150008359e-6
88,4.201000117810938e-5,4.084067779771523e-5,4.481811675563505e-5,5.607225529212078e-6,3.007673396995492e-6,1.1067855165906954e-5
89,4.230744919492631e-5,4.134792346395308e-5,4.3810683005469946e-5,3.877372972356793e-6,2.6540284958563753e-6,5.732038933711137e-6
90,4.287264710341359e-5,4.077118441271678e-5,5.1505970986746196e-5,1.2102661223064102e-5,2.521655473968897e-6,2.528634586908799e-5
91,4.2597672898989444e-5,4.1713401441040314e-5,4.4440437754258936e-5,4.05280945141987e-6,2.127487575156674e-6,7.396857238785384e-6
92,4.2104262299990846e-5,4.1614619970153e-5,4.348139242798798e-5,2.412458069736016e-6,1.080558400526456e-6,4.573884116084634e-6
93,4.321827304183603e-5,4.238599922827362e-5,4.5683873087952877e-5,4.384200726298748e-6,2.2065713449941943e-6,8.247133398775418e-6
94,4.489459552526083e-5,4.4064797340016505e-5,4.6293775601520345e-5,3.2365924132401296e-6,2.481399820828009e-6,4.888104713691843e-6
95,4.464193760694098e-5,4.358636395496107e-5,4.955578558932143e-5,5.803646190033036e-6,1.5288475048221285e-6,1.3623582376377562e-5
96,4.508422833083856e-5,4.441567122943814e-5,4.656616720042165e-5,3.222334993653019e-6,1.8051165279475465e-6,5.843845293522889e-6
97,4.6486022019820695e-5,4.4702693458208343e-5,5.305585716944229e-5,1.0616308596345072e-5,1.994606153278673e-6,2.2079998188985786e-5
98,4.5814823721069285e-5,4.498514410452554e-5,4.7835526891350894e-5,4.169297218208674e-6,1.9289021934654e-6,7.925724059259902e-6
99,4.664868694881883e-5,4.5886171411744866e-5,4.779167273470845e-5,3.109493048487598e-6,2.1760992080151546e-6,5.30192647436896e-6
100,4.846808589737679e-5,4.752607726084518e-5,5.07486769328943e-5,4.61697701227235e-6,2.250570016238893e-6,8.616897985749753e-6


==> data/mefGalois-pairwise.csv <==
Size,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
0,1.1759089870726243e-6,1.1419154379527594e-6,1.3043241049644854e-6,1.8975638122371527e-7,4.361241297986949e-8,3.824101254753085e-7
1,6.085253236040473e-6,5.979736175914367e-6,6.362418200770477e-6,5.038501004281043e-7,2.525536970319978e-7,9.616940113396738e-7
2,2.0572509338109418e-5,1.9801873912101283e-5,2.3959024867622876e-5,4.725828917250634e-6,6.923367249048073e-7,1.0756804004128001e-5
3,3.8646473766542736e-5,3.810389373471891e-5,4.012537151930505e-5,2.7992582339091595e-6,1.109311206041353e-6,5.499018023723684e-6
4,7.303254471232836e-5,6.348864061402862e-5,1.0180444748649316e-4,6.0874585526509236e-5,3.163552072058177e-6,1.1736902886450448e-4
5,9.644805641405292e-5,9.407004163403002e-5,1.021338773844646e-4,1.114520654953532e-5,5.603475023109946e-6,2.113904784363569e-5
6,1.355715003759482e-4,1.3373561803647885e-4,1.3986840529864802e-4,8.939459730974364e-6,4.53683274675585e-6,1.7354240506698013e-5
7,1.904763742984539e-4,1.856680831762418e-4,2.0618457160194312e-4,2.6439271026402075e-5,9.13846603727292e-6,4.8087218032512965e-5
8,2.4873534286588237e-4,2.448529946176977e-4,2.5622251982766937e-4,1.7501327894849016e-5,1.03543029023207e-5,3.080686438895906e-5
9,3.3649920868045294e-4,3.210636578679365e-4,3.8222270971171175e-4,8.864375254472838e-5,1.8202439958849218e-5,1.8274523142115858e-4
10,4.36233832982491e-4,4.2913364132800784e-4,4.5287067889441163e-4,3.550022645853285e-5,1.7694684651230665e-5,6.468861379525774e-5
11,5.761426147237857e-4,5.670016402281558e-4,5.930288925468985e-4,4.2011841608120835e-5,2.35527559698327e-5,6.825277757608388e-5
12,7.733851957455507e-4,7.473828777472364e-4,8.247178975688963e-4,1.1693593693065097e-4,7.054405265624211e-5,1.7638152255619537e-4
13,9.357480854011885e-4,9.110764951296034e-4,9.707340399822299e-4,9.249776283059008e-5,5.956427373864558e-5,1.3075112107902882e-4
14,1.1529060158979665e-3,1.1147244355036662e-3,1.2245766211096754e-3,1.8675128822063952e-4,1.0889597866190696e-4,3.616641941630318e-4
15,1.2242984775162607e-3,1.2043532517432595e-3,1.2624915639040195e-3,9.134525321644957e-5,5.59567393930013e-5,1.60564213549247e-4
16,1.5951195468085616e-3,1.535937269122281e-3,1.7461241951727882e-3,3.1815549881555443e-4,1.6834104152537552e-4,6.360988574963919e-4
17,1.69694942871077e-3,1.659907579651076e-3,1.7545667764476622e-3,1.6337558884393368e-4,1.263384060903345e-4,2.3583812594535927e-4
18,1.9251968139299628e-3,1.875372922690862e-3,2.0104712537422475e-3,2.1421754453620364e-4,1.4778186039930802e-4,3.0695357974272594e-4
19,2.190805026331494e-3,2.1245441885668227e-3,2.2864424222734958e-3,2.67040862517887e-4,1.9816808540526213e-4,4.2505918773399874e-4
20,2.312940692881211e-3,2.2737746975935347e-3,2.394037446914251e-3,1.7449434427444985e-4,1.0545830181986614e-4,2.560971304656377e-4
21,2.6756143998090615e-3,2.5816649340608157e-3,2.959466387400356e-3,4.8587489818113246e-4,2.2909376973788794e-4,9.116095829580352e-4
22,2.9956627550276316e-3,2.9093335631391504e-3,3.123634618616841e-3,3.2980883286834527e-4,2.240982265760661e-4,4.664493849374809e-4
23,3.395796726505581e-3,3.291984923154528e-3,3.5204638003859e-3,3.714495521165097e-4,3.0101802725070306e-4,4.6830064284243233e-4
24,3.639471740063571e-3,3.5476399590588428e-3,3.80695672978377e-3,3.9148760222802595e-4,2.616336666851427e-4,5.78236872958046e-4
25,3.938417324705198e-3,3.887352301730851e-3,4.0225556199493424e-3,2.1541361493822184e-4,1.2599434412082904e-4,3.675416236805434e-4
26,4.503943385729245e-3,4.405471036825079e-3,4.687742280377738e-3,4.195458126288945e-4,2.74540579107469e-4,7.004779475813157e-4
27,4.603897555728143e-3,4.538208134828152e-3,4.748906200386552e-3,2.948333382724985e-4,1.3392624991716696e-4,4.850301568075461e-4
28,5.26829656016046e-3,5.135386573577795e-3,5.5993631262957685e-3,6.141852517876253e-4,2.4675526618061567e-4,1.3135118403086977e-3
29,5.909070508845698e-3,5.693335468609433e-3,6.242130598347298e-3,7.574917757313126e-4,5.008985153727698e-4,1.059614363016856e-3
30,6.28839621009006e-3,6.088053002320573e-3,6.784306141748717e-3,8.190415810668382e-4,4.7273083687566293e-4,1.4157594928938132e-3
31,6.593804260340499e-3,6.442289393545127e-3,6.882585914478637e-3,5.948822312698644e-4,3.367433113144345e-4,8.957801685484656e-4
32,6.818738155457905e-3,6.761367696146966e-3,6.988352069184338e-3,2.445119777893823e-4,6.453588927792496e-5,4.543745758455508e-4
33,7.742964759372701e-3,7.539185194164685e-3,8.052799325802893e-3,7.434657004526686e-4,5.568276382180197e-4,1.0824630185111905e-3
34,8.791732816730275e-3,8.577946481304005e-3,9.138942044006339e-3,7.54295141660427e-4,5.041132540162948e-4,1.0426043301952539e-3
35,9.480585351840036e-3,9.03499616087345e-3,1.0861080396030377e-2,1.8962415690920054e-3,4.3697678768774115e-4,3.8666248553911944e-3
36,9.949666123021946e-3,9.724562080323814e-3,1.0304710622316235e-2,7.463563741767987e-4,5.221098925372521e-4,1.0840152700149837e-3
37,1.1575003115532041e-2,1.1094338011505611e-2,1.205006639238804e-2,1.279916482271817e-3,1.1491287669631145e-3,1.421614733565072e-3
38,1.1588434953257313e-2,1.1124948088197766e-2,1.281825989810423e-2,1.804897676366442e-3,6.737052818702445e-4,3.567798462174126e-3
39,1.219694910522619e-2,1.1939748359525998e-2,1.2640028204141453e-2,8.975145507236825e-4,5.976619360235504e-4,1.2638152151384246e-3
40,1.279838546440657e-2,1.2605349125451693e-2,1.3064194801096657e-2,6.056496897952189e-4,4.726849018774046e-4,7.70200492746102e-4
41,1.3702328118558265e-2,1.3483856155537934e-2,1.426843398833826e-2,7.923751774268634e-4,3.5811544959110653e-4,1.363575711777494e-3
42,1.4619169356637157e-2,1.4290604566878029e-2,1.4997015463962416e-2,8.43308485088513e-4,6.726187371513884e-4,1.0414605956460166e-3
43,1.954211205201715e-2,1.8672690420955665e-2,2.060472607158102e-2,2.3323573523973008e-3,1.7781481003983203e-3,2.9862250626083555e-3
44,1.9343595234445825e-2,1.883025233089992e-2,1.99582026474702e-2,1.3964318604816309e-3,1.0163910823113274e-3,2.1809611186453153e-3
45,2.1186477281470655e-2,1.989955987572729e-2,2.3166396128953232e-2,3.5721530152786995e-3,2.7240757809591765e-3,4.87904085250311e-3
46,1.9008237566832065e-2,1.8779447064724335e-2,1.9460460904286655e-2,7.282537122333749e-4,4.0569991222492877e-4,1.1638014689299855e-3
47,2.026631798109299e-2,1.978033136249072e-2,2.099546413310457e-2,1.347094437640057e-3,9.252662385287743e-4,1.6580499059725728e-3
48,2.1443028430590573e-2,2.107521063041763e-2,2.2050683902034407e-2,1.1115116736537774e-3,7.873070532729269e-4,1.6957894636197993e-3
49,2.4085379886888823e-2,2.265784874842097e-2,2.9246013597627896e-2,5.502675022152111e-3,1.29139532587244e-3,1.107989385091853e-2
50,2.5112034325585758e-2,2.393994863074355e-2,2.6755459121042362e-2,3.045373350309326e-3,2.087088435927952e-3,3.914765602962822e-3
51,2.508919531847929e-2,2.4180184985092557e-2,2.694028267670255e-2,2.713537840187687e-3,1.1736125753083679e-3,3.962561084298477e-3
52,2.6378666902510447e-2,2.5621716068632477e-2,2.8322978100184994e-2,2.7069607364911745e-3,1.2174148294482954e-3,4.673163553458866e-3
53,2.873799520065918e-2,2.7810190062095175e-2,3.040268586638544e-2,2.7238961057677105e-3,1.4926124111653567e-3,4.585849339355689e-3
54,2.7753198502392412e-2,2.7431494576498003e-2,2.8465787960300006e-2,9.575055300930534e-4,3.26092438161481e-4,1.5198240565627325e-3
55,3.1061179000292777e-2,2.923998169934408e-2,3.895828264036243e-2,6.800310695683743e-3,1.2831524928940885e-3,1.3700601427969729e-2
56,3.1054720022358956e-2,3.0421930937996795e-2,3.207057001199658e-2,1.5914895211415329e-3,1.1520522643105543e-3,1.9725119300369777e-3
57,3.316358832605254e-2,3.2387954543735636e-2,3.396990370516678e-2,1.6277664966925683e-3,1.4274571227875408e-3,1.9808406091787255e-3
58,3.970230180643863e-2,3.7246935021846075e-2,4.391948051510643e-2,6.632130296345424e-3,4.401454058197647e-3,1.0226205277838421e-2
59,3.618959755796219e-2,3.526170251300685e-2,3.769687393512098e-2,2.3490676462192407e-3,1.6005338412314783e-3,3.2383219055774973e-3
60,3.839134241244703e-2,3.752963746448026e-2,3.9874306121383325e-2,2.313294979417506e-3,1.4156455123030993e-3,3.7351879556886216e-3
61,3.873486153574887e-2,3.7949940187111474e-2,4.030512889984867e-2,2.2010756499677075e-3,1.317975931954558e-3,3.386103002736686e-3
62,3.9746422266715146e-2,3.9259234266118874e-2,4.073376491157098e-2,1.363972601115388e-3,8.389909178639221e-4,1.93751483532214e-3
63,4.226230603560147e-2,4.1399507023247344e-2,4.3570764177516326e-2,2.049308654361879e-3,1.4697673544488176e-3,2.7338510173958836e-3
64,4.6831488375492655e-2,4.435578299221344e-2,5.0822846158478686e-2,6.259381074022176e-3,4.085605513952851e-3,9.660358153415694e-3
65,4.708982443046937e-2,4.6081883127737366e-2,4.848957027017745e-2,2.4638441027264417e-3,1.6337958217104993e-3,3.970048973638356e-3
66,4.8384902771812795e-2,4.688387671195137e-2,5.051931810030336e-2,3.4531853676558837e-3,2.390589711300572e-3,4.535513457092539e-3
67,4.910365063354205e-2,4.841581798809063e-2,5.009066744227955e-2,1.6861235989558106e-3,1.1895366646082063e-3,2.3780081362277873e-3
68,5.204238240923848e-2,5.069990412669501e-2,5.3845994026371975e-2,2.7900510146275375e-3,2.0635974548949337e-3,3.367631381306244e-3
69,5.626328998355368e-2,5.4579425721910595e-2,5.796362105677256e-2,3.130267385132263e-3,1.9059726930679259e-3,4.832403782052945e-3
70,5.892066131716563e-2,5.6657284746971626e-2,6.171407358623298e-2,4.340209290696833e-3,2.9901437587036566e-3,6.018042099378785e-3
71,5.762392278380943e-2,5.652543843165594e-2,5.972339629100484e-2,2.80678543857703e-3,1.4582966981606235e-3,4.020082231153845e-3
72,5.9600452574997236e-2,5.826525996724827e-2,6.114867960443209e-2,2.584914218315041e-3,2.0827330716785344e-3,3.109932509574136e-3
73,6.0523601394705605e-2,5.9744006873451834e-2,6.206711163638675e-2,1.9128087475514823e-3,6.583603718900632e-4,2.598813448534558e-3
74,6.406077286039523e-2,6.278894173127342e-2,6.633746242108372e-2,2.9719035177187565e-3,1.9549100971978446e-3,4.6453191023259075e-3
75,6.658725080506386e-2,6.515748103342821e-2,6.944412097336267e-2,3.3882628797907155e-3,9.952175151194823e-4,4.676054148980522e-3
76,6.941863676381704e-2,6.773903496209979e-2,7.414866488282781e-2,4.629493287543545e-3,1.5748248664736535e-3,7.968018891449439e-3
77,7.681885806381171e-2,7.166896113621833e-2,8.611698826914081e-2,1.2151657075409326e-2,7.0114793974567794e-3,1.714058149994624e-2
78,7.560706318580529e-2,7.332956790873657e-2,7.782631043230927e-2,3.897120114504879e-3,3.1440272833592633e-3,4.4832063115019935e-3
79,8.070732734620371e-2,7.61391076699672e-2,9.247983554254e-2,1.2038119545005402e-2,2.8215718305580288e-3,1.9962248729430233e-2
80,7.870338500847524e-2,7.73239398811376e-2,8.267171134723564e-2,3.693880896452241e-3,1.2810945520865722e-3,6.129067509473351e-3
81,8.204520255228942e-2,7.98499724744553e-2,8.528367690135687e-2,4.520211572945221e-3,3.2213599403302716e-3,5.492158124923475e-3
82,8.849837658722483e-2,8.572837035657734e-2,9.066612882605518e-2,4.183359586067546e-3,3.1113001163226195e-3,6.092565047169137e-3
83,8.642705913616766e-2,8.522699155703271e-2,8.928693010801028e-2,3.0402441047925667e-3,1.3845778623207644e-3,4.802917900934676e-3
84,9.200287368132395e-2,8.83996527507164e-2,0.1036457029212842,9.914723333360074e-3,2.1625873965305485e-3,1.6757584144351606e-2
85,9.466184963737252e-2,9.172096750808444e-2,9.925237407462201e-2,6.08639779333992e-3,3.698405765546776e-3,8.933831866051331e-3
86,9.701303077744354e-2,9.475264540671538e-2,0.10010967966989955,4.4203883049717336e-3,3.115263938788337e-3,5.650006247321053e-3
87,9.783713746530093e-2,9.554464031244596e-2,0.10097024390339401,4.339351477955843e-3,1.3653215177756826e-3,5.416134653219541e-3
88,0.11287790057118413,0.10512947264914879,0.12330844349002919,1.5040264928904895e-2,1.16280382916977e-2,1.9098744122888776e-2
89,0.10548215345568156,0.10297517575606484,0.11108555375383095,5.851873217010946e-3,2.2765102837066903e-3,9.468000356062748e-3
90,0.1066896675397227,0.10487395380017693,0.10955301081545415,3.6529295246466647e-3,2.648270957839085e-3,4.98968100716459e-3
91,0.11245286934815037,0.10978057174428008,0.11571210090642126,4.606635050358084e-3,3.470350651382517e-3,6.556140779277848e-3
92,0.12241976747182629,0.11637722452499995,0.1357509344807113,1.3308098459019603e-2,5.198272102346928e-3,2.051214571470759e-2
93,0.11791359562131176,0.11529998041364056,0.12391004503049426,5.795917482852178e-3,1.6318355611262755e-3,8.964206623589906e-3
94,0.13099868463976538,0.12377924210303112,0.13979654232374136,1.2228809931059589e-2,8.953218395248883e-3,1.5436047317128335e-2
95,0.12386304005521673,0.12099995163531016,0.1301393707354951,6.507425362759698e-3,2.1316572525867973e-3,1.0219913734565392e-2
96,0.13033185556197124,0.12676855507564444,0.14060992179295984,8.287389395932711e-3,2.4212182575560365e-3,1.2877528845311376e-2
97,0.13997233252829616,0.1340671426323362,0.14902781945314322,1.0726919739026172e-2,7.540726422644774e-3,1.364950371816241e-2
98,0.1423461990748371,0.13705195054111644,0.14698674044183568,7.303330314262312e-3,5.145932592496463e-3,9.722233710740729e-3
99,0.14197466903717867,0.1369157028703263,0.14659797131018276,7.194472235225761e-3,5.626054981967641e-3,8.235863921212828e-3
100,0.15338477380905374,0.14394286953513297,0.1665942784922663,1.561563820073592e-2,4.935357172664119e-3,1.918288947820101e-2


==> data/pairwise.csv <==
Size,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
0,9.927764505382434e-8,9.69932119155087e-8,1.029382995533546e-7,9.78369002056385e-9,6.342115802758408e-9,1.4321423148225424e-8
1,6.190263506415034e-7,6.039937130642035e-7,6.747065558609597e-7,8.139177410435715e-8,2.302261767195902e-8,1.799499052430208e-7
2,1.362772242454609e-6,1.341935655519234e-6,1.414940458320815e-6,1.0484811950545015e-7,6.813833160554503e-8,1.66166283069048e-7
3,2.8594362002344106e-6,2.755347748078094e-6,3.2854295317215645e-6,6.133158551546806e-7,1.4216424699137895e-7,1.3811903690488487e-6
4,4.933721526011844e-6,4.858610934463906e-6,5.256997112622815e-6,4.0953606414324144e-7,2.0907434606930037e-7,8.152172605020684e-7
5,8.640635527319381e-6,8.41163113644895e-6,8.904271352465315e-6,8.534413776643284e-7,7.457972684803699e-7,1.0486374066068976e-6
6,1.138423768173398e-5,1.1141354644653558e-5,1.2101288884031075e-5,1.3224191316705512e-6,4.837599080559057e-7,2.40914572211857e-6
7,1.5992183566210706e-5,1.5734371668468922e-5,1.6874045279691927e-5,1.2685440617753313e-6,4.99888609952708e-7,2.5908406109465843e-6
8,2.177729298101113e-5,2.1110151619831412e-5,2.408399613133213e-5,3.7453025604859703e-6,9.005882486656714e-7,7.720392855199632e-6
9,2.9368510303435922e-5,2.8890164144422812e-5,3.038663367810849e-5,2.1900055710484628e-6,1.2920445521820595e-6,3.843495355566959e-6
10,3.951859942182182e-5,3.7382294650282636e-5,4.717819421066238e-5,1.3130581489470158e-5,1.8036019653428487e-6,2.7706460542471233e-5
11,4.975058102627764e-5,4.862762567744497e-5,5.1717855060376446e-5,5.110119630734989e-6,3.4448495241696905e-6,8.4631575677975e-6
12,6.013683593884061e-5,5.926220072410701e-5,6.217264385854086e-5,4.233272660256826e-6,2.264780321162761e-6,8.194726490553022e-6
13,7.541251121900893e-5,7.384032570620726e-5,8.174354902095364e-5,8.669603396324763e-6,2.8703820733694836e-6,1.8694850175881387e-5
14,8.895795665644049e-5,8.746352485619778e-5,9.177694734256442e-5,6.720557718497614e-6,3.5264046325337185e-6,1.135001099615908e-5
15,1.0885715342102391e-4,1.057740698150707e-4,1.1969183124634437e-4,1.761812576664889e-5,5.240125646702912e-6,3.599858975225265e-5
16,1.27352238507495e-4,1.2468617552851492e-4,1.3257480735964558e-4,1.2244080685187066e-5,7.94201958364002e-6,2.06854338848764e-5
17,1.5167048049729843e-4,1.4329037876592844e-4,1.759135942032221e-4,4.787878165713083e-5,9.524710608715106e-6,9.125727569218913e-5
18,1.6337328464806737e-4,1.6098786022835987e-4,1.7093512837579016e-4,1.260484239828083e-5,4.955841003495491e-6,2.4490993823491043e-5
19,1.8332854701762525e-4,1.808964322093689e-4,1.8806067099553134e-4,1.0474267298649452e-5,6.412429957489929e-6,1.8996778692901673e-5
20,2.1193737294845233e-4,2.0723110787272821e-4,2.2948787187047144e-4,2.520686433555278e-5,8.184242277744499e-6,5.438149543670647e-5
21,2.3636982922593138e-4,2.330904407826077e-4,2.4435571083667856e-4,1.5122932939182161e-5,7.257374858028206e-6,2.750053063786002e-5
22,2.681315088256912e-4,2.610040465023631e-4,2.922276776455528e-4,4.1177245994629264e-5,8.891010838393354e-6,8.533513722769703e-5
23,3.0166351981865365e-4,2.961901223551803e-4,3.1193221956443755e-4,2.3508625234313412e-5,1.5970154711534292e-5,3.930313714318387e-5
24,3.292662601323007e-4,3.2613949257659245e-4,3.3865062870611643e-4,1.6351012778224323e-5,9.243125196486432e-6,3.0750810644964216e-5
25,3.630196843855592e-4,3.571741896232643e-4,3.844986666049469e-4,3.088689050192429e-5,8.402995710310568e-6,6.626256992488591e-5
26,4.1103439321600745e-4,4.054555866117807e-4,4.2080391535975244e-4,2.4177230517908407e-5,1.5880096169640855e-5,3.934664647607057e-5
27,4.5385292564380876e-4,4.442035978490227e-4,4.8568550209034854e-4,5.121917329690535e-5,2.15377311572401e-5,1.062668602090182e-4
28,4.993937049289719e-4,4.931582150253371e-4,5.116239417106904e-4,2.735032159572354e-5,1.3371728950137156e-5,4.812176029879556e-5
29,5.866100984278891e-4,5.640272632344664e-4,7.015230357204835e-4,1.3563396662033054e-4,4.432154490924397e-5,3.160446308431759e-4
30,5.977913745464787e-4,5.898250229706933e-4,6.224547598571708e-4,4.049076549193824e-5,1.4468096014561933e-5,7.802541115298924e-5
31,6.464344819730438e-4,6.370377682542081e-4,6.605149484257619e-4,3.843845348808391e-5,2.6396872959979984e-5,5.5919451642299776e-5
32,7.080154216779556e-4,6.963908200846259e-4,7.546576256685238e-4,6.338027035238395e-5,1.9452606694350875e-5,1.2744720945671666e-4
33,8.934735450808391e-4,8.655273088818138e-4,9.323682972491543e-4,1.1209996391514112e-4,9.134687670669605e-5,1.4340679127286044e-4
34,8.643914566484654e-4,8.457358421984599e-4,9.155409014876205e-4,9.91528905705338e-5,5.2938536597758124e-5,1.8481697090671565e-4
35,9.143091676892147e-4,8.957563653641851e-4,9.460270434618528e-4,7.510123670527151e-5,5.3029641731341925e-5,1.179272120870913e-4
36,9.748898523039656e-4,9.478329481381944e-4,1.0747567941729419e-3,1.620248664613838e-4,5.5273995488645046e-5,3.2687224627417783e-4
37,1.0314012552632725e-3,1.0122609328675086e-3,1.078844939132116e-3,9.697267775628479e-5,4.07203997471429e-5,1.7206220088132552e-4
38,1.1454484920891492e-3,1.1075636728116762e-3,1.2474899380890473e-3,2.0190752516928046e-4,8.978608219450996e-5,3.872485654929219e-4
39,1.1586570969380342e-3,1.1413311829973152e-3,1.2135740146900493e-3,9.080405964347543e-5,2.4100250092661657e-5,1.7687445654566267e-4
40,1.2483865810713546e-3,1.233893876212853e-3,1.278754109799093e-3,6.922313902769415e-5,3.615313694584793e-5,1.242826866384123e-4
41,1.3300479309474522e-3,1.3084444529532896e-3,1.40981981753167e-3,1.1707067182350196e-4,1.9067709988191515e-5,2.3773917526589638e-4
42,1.397954979372553e-3,1.3841740199497421e-3,1.4394446446107446e-3,7.29508985579147e-5,3.0802873500248716e-5,1.402097040203124e-4
43,1.4898654038543876e-3,1.4605218922969904e-3,1.5709410044919012e-3,1.4033381316886007e-4,5.717279840328396e-5,2.6687328175569423e-4
44,1.5679945253965642e-3,1.5489056974820525e-3,1.6040575050368362e-3,8.812293678075562e-5,5.167621665381599e-5,1.525368957323059e-4
45,1.6932514093657772e-3,1.6483698310636188e-3,1.8456885058184857e-3,2.552795315344607e-4,5.678684263040983e-5,5.244432411573027e-4
46,1.792899044370575e-3,1.7471883453249737e-3,1.8863380674865734e-3,2.2346784310677315e-4,1.2546970623137838e-4,3.383954231161195e-4
47,1.8247026317602466e-3,1.804276629112147e-3,1.9010025082656988e-3,1.1283947998912773e-4,4.024610745573655e-5,2.3957993263333896e-4
48,1.955780995480372e-3,1.918363929518495e-3,2.042366317267845e-3,1.8598498247776233e-4,9.792874192834224e-5,3.339082163187458e-4
49,2.0256599421278106e-3,1.9971684455920014e-3,2.103072891586677e-3,1.4205979737007455e-4,5.414443850236078e-5,2.7379166315911503e-4
50,2.2079916794200774e-3,2.1469855344135817e-3,2.419258933732309e-3,3.28713276534656e-4,1.317314200503038e-4,6.379350850021391e-4
51,2.39118276490202e-3,2.326733522571725e-3,2.4874939129337238e-3,2.580673593257939e-4,1.902497747664777e-4,4.171463288211346e-4
52,2.415044531542409e-3,2.366869355050342e-3,2.482979696436155e-3,1.8989895496020927e-4,1.5222504322999535e-4,2.3501989380966356e-4
53,2.434834495461776e-3,2.3899040341785593e-3,2.634474341623299e-3,2.442899430296938e-4,7.825330095314936e-5,5.253253407183172e-4
54,2.5811001788649743e-3,2.532489200196853e-3,2.6897217213293374e-3,2.2360026996035495e-4,1.2105507529056777e-4,4.015114314014256e-4
55,2.702287579527865e-3,2.61875842189994e-3,3.0436332994091013e-3,4.6793737803357534e-4,1.3712779880994464e-4,1.0178247784327315e-3
56,2.742406295820515e-3,2.6976095432001985e-3,2.83532058886896e-3,2.0025136351653548e-4,9.340167378308577e-5,3.2940325882562134e-4
57,2.854246534686825e-3,2.8183933500958666e-3,2.9232038888313133e-3,1.6303416632585323e-4,1.0388616716203213e-4,2.6846434750437775e-4
58,2.975865507286806e-3,2.917261009910229e-3,3.1363436580137856e-3,2.8366227246472923e-4,7.626717566658282e-5,5.321590415686854e-4
59,3.0869689332945318e-3,3.0491499330208573e-3,3.2078088168517563e-3,1.8761175478546396e-4,8.728284253661804e-5,3.7531060575730907e-4
60,3.255683521727593e-3,3.174369077387995e-3,3.4693460923527998e-3,3.9938220868117227e-4,1.4770926135616153e-4,7.261847221936723e-4
61,3.32197535271883e-3,3.2799962567974547e-3,3.431110608857957e-3,2.1108604405999876e-4,8.489031451181314e-5,4.0638385715569095e-4
62,3.457320918249172e-3,3.4092987710708706e-3,3.561569121671062e-3,2.1910927551205443e-4,1.2241401643872917e-4,3.7144204427489526e-4
63,3.6510694900122576e-3,3.5730926422845415e-3,3.7967523746400703e-3,3.270154240119545e-4,2.3988646270469804e-4,4.927878295985848e-4
64,3.7046003794381165e-3,3.646944279683375e-3,3.8742029809291888e-3,2.7701315514360987e-4,8.609668675412741e-5,5.534645331833308e-4
65,3.8570770988174516e-3,3.763321009208843e-3,4.06159589925684e-3,3.904326320976227e-4,1.1105023135424453e-4,6.5907617872716e-4
66,3.99811692808955e-3,3.911347752038392e-3,4.143740299797519e-3,3.439096303748883e-4,1.914779686808693e-4,5.983150191908059e-4
67,4.041056656834774e-3,4.012599829915456e-3,4.12850504685231e-3,1.4592412651733553e-4,7.735331418805923e-5,2.620768427100864e-4
68,4.222809743202991e-3,4.152945778491246e-3,4.4723441266785345e-3,3.413470679284532e-4,1.291479808862705e-4,6.610534931642722e-4
69,4.359402465731334e-3,4.299399541290931e-3,4.500537748376859e-3,2.6640585360951797e-4,1.2935364160804184e-4,4.301983605420645e-4
70,4.719891289952224e-3,4.584331532602105e-3,5.022385844448645e-3,6.314521130028166e-4,3.2856619317894975e-4,1.1601585686353878e-3
71,4.616953182141933e-3,4.563041037519261e-3,4.7500662367826055e-3,2.2735474531812943e-4,8.61153023130678e-5,4.3802722005695797e-4
72,4.9038001043306455e-3,4.785759925523237e-3,5.448974102651015e-3,6.048469215005286e-4,1.6264164816416756e-4,1.403531253601434e-3
73,5.021468494492573e-3,4.937727356612913e-3,5.17821887851094e-3,3.4992599643577814e-4,1.6896693632957555e-4,6.607841287061682e-4
74,5.747597583287992e-3,5.022040597540165e-3,8.614914384422438e-3,4.2540909096502625e-3,1.5473235172536876e-4,8.93505986931139e-3
75,5.3440173467798014e-3,5.225700449187645e-3,5.569457689426576e-3,4.71385565687769e-4,2.456978653518947e-4,7.703480015553352e-4
76,5.429034638502668e-3,5.36249508074661e-3,5.56552742184586e-3,2.746224490973949e-4,1.4933938053630317e-4,5.549955840129198e-4
77,5.871283107981917e-3,5.725494967676547e-3,6.236614529078742e-3,6.481623767993657e-4,3.351976532058126e-4,1.2643352889382853e-3
78,5.725509017137098e-3,5.6336940661611806e-3,5.86056717913918e-3,3.2243020018035847e-4,2.0583957151329904e-4,4.6223146948779983e-4
79,6.065853357557079e-3,5.913186522957434e-3,6.581963795989519e-3,7.216665031249471e-4,2.8846299411939473e-4,1.3645119990081224e-3
80,6.299409827795617e-3,6.138410581340478e-3,6.5391551751964655e-3,5.622234393699451e-4,4.3663398051811957e-4,7.298066931015952e-4
81,6.203022224687546e-3,6.117789986553384e-3,6.373545469425517e-3,3.3264978825178233e-4,1.8307199541239702e-4,5.604929049960104e-4
82,6.454020650476699e-3,6.347745515463086e-3,6.697812499196805e-3,4.3259695582203035e-4,2.0110540895965383e-4,8.48377076159293e-4
83,6.552656323436553e-3,6.481019708813024e-3,6.70320668631582e-3,2.965535517335971e-4,1.4050877721189872e-4,5.045035245191086e-4
84,6.794826863428195e-3,6.6721262486793085e-3,7.2575724004728765e-3,6.07697160301383e-4,2.3195377895437487e-4,1.2697271312342709e-3
85,6.990673735039091e-3,6.835950954820057e-3,7.339901441609793e-3,6.396657881179469e-4,3.032711905406265e-4,1.1819480346952286e-3
86,7.024211700799637e-3,6.939915983826513e-3,7.177895946202776e-3,3.1920091331452303e-4,1.7766034867817764e-4,4.595151695711439e-4
87,7.718396544928089e-3,7.4737107727132004e-3,8.040227007865788e-3,8.131159377336305e-4,6.357813574169847e-4,1.0042796846029525e-3
88,7.668819270782821e-3,7.511624432715044e-3,7.925993790117951e-3,5.701151440207925e-4,4.060302270017762e-4,8.013936044521583e-4
89,8.053131758756884e-3,7.784068163691696e-3,8.53930012520197e-3,1.0011720548119979e-3,7.2362352111956e-4,1.5533284907942185e-3
90,7.904926632232372e-3,7.77076840040711e-3,8.339760846151562e-3,6.180653373069215e-4,2.462857338157965e-4,1.2606355009740838e-3
91,8.168764392125374e-3,7.993663273267742e-3,8.401778863397429e-3,5.423788781716926e-4,4.1278371891496175e-4,7.041557873925161e-4
92,8.350931955529493e-3,8.201602241683236e-3,8.617695400877059e-3,5.704170970819316e-4,3.243705417405145e-4,8.651290763968223e-4
93,8.303201367047047e-3,8.226949958938825e-3,8.495944299775904e-3,3.405862599119617e-4,1.7862853833752187e-4,6.091416258105791e-4
94,8.61634409111613e-3,8.419230938133567e-3,9.469172136507767e-3,9.267913747525399e-4,2.1755589738330268e-4,1.98880916111158e-3
95,8.775856924094718e-3,8.609403152967982e-3,9.163652856718725e-3,6.379214534777384e-4,2.5117305559076847e-4,1.0437672524873027e-3
96,8.898675570816375e-3,8.817967315783812e-3,9.076034666781495e-3,3.2293977883984923e-4,1.201227724733821e-4,5.51003071580508e-4
97,9.238422241191547e-3,9.038418734187603e-3,9.596968241234455e-3,7.188216042909294e-4,3.686560311180771e-4,1.207831459046592e-3
98,9.398656485703373e-3,9.242573132215241e-3,9.622664471087372e-3,5.080482178068635e-4,3.2937947138715856e-4,7.149394169049603e-4
99,9.693517790508139e-3,9.478053756465928e-3,1.0449858713638474e-2,9.964913036756863e-4,2.9070929735473437e-4,1.966318441276711e-3
100,9.85295348705957e-3,9.722186232551423e-3,1.0174447514854336e-2,5.15053128793739e-4,2.7446908193166155e-4,8.564638475096403e-4

